Pattern-Based Approach to the Workflow Satisfiability Problem with User-Independent Constraints

The fixed parameter tractable (FPT) approach is a powerful tool in tackling computationally hard problems. In this paper, we link FPT results to classic artificial intelligence (AI) techniques to show how they complement each other. Specifically, we consider the workflow satisfiability problem (WSP) which asks whether there exists an assignment of authorised users to the steps in a workflow specification, subject to certain constraints on the assignment. It was shown by Cohen et al. (JAIR 2014) that WSP restricted to the class of user-independent constraints (UI), covering many practical cases, admits FPT algorithms, i.e. can be solved in time exponential only in the number of steps $k$ and polynomial in the number of users $n$. Since usually $k << n$ in WSP, such FPT algorithms are of great practical interest. We present a new interpretation of the FPT nature of the WSP with UI constraints giving a decomposition of the problem into two levels. Exploiting this two-level split, we develop a new FPT algorithm that is by many orders of magnitude faster than the previous state-of-the-art WSP algorithm and also has only polynomial-space complexity. We also introduce new pseudo-Boolean (PB) and Constraint Satisfaction (CSP) formulations of the WSP with UI constraints which efficiently exploit this new decomposition of the problem and raise the novel issue of how to use general-purpose solvers to tackle FPT problems in a fashion that meets FPT efficiency expectations. In our computational study, we investigate, for the first time, the phase transition (PT) properties of the WSP, under a model for generation of random instances. We show how PT studies can be extended, in a novel fashion, to support empirical evaluation of scaling of FPT algorithms.

==> annealed-estimate.dat <==
k	beta
18	1.33399999999996
19	1.26399999999997
20	1.30099999999997
21	1.23899999999997
22	1.27299999999997
23	1.21799999999998
24	1.25099999999997
25	1.20099999999998
26	1.20999999999998
27	1.18599999999998
28	1.20099999999998
29	1.15099999999998
30	1.16699999999998
31	1.12999999999999
32	1.14599999999998
33	1.12199999999999
34	1.11799999999999
35	1.11499999999999
36	1.11199999999999
37	1.08199999999999
38	1.09399999999999
39	1.07699999999999
40	1.07599999999999
41	1.05499999999999
42	1.07199999999999
43	1.047
44	1.046
45	1.025
46	1.044
47	1.022
48	1.021
49	1.012
50	1.021
51	1
52	1
53	1
54	1
55	0.982
56	0.983
57	0.965
58	0.979


==> correlation-sat.dat <==
sat-y	pbt-sat	mxpb-sat
0.001821494	2.585542	173.311583
0.003642987	0.363692	63.879533
0.005464481	0.189552	61.659459
0.007285974	2.323319	19.540769
0.009107468	0.59193	99.332066
0.010928962	0.266727	15.146609
0.012750455	0.574947	63.134795
0.014571949	0.063735	14.619059
0.016393443	0.60508	34.167615
0.018214936	1.038686	33.034343
0.02003643	0.715694	53.951825
0.021857923	2.574447	68.821563
0.023679417	8.743949	86.822766
0.025500911	5.254734	228.639735
0.027322404	0.272508	7.501283
0.029143898	0.794238	35.023963
0.030965392	0.684428	5.651361
0.032786885	1.043939	48.338265
0.034608379	3.962131	76.439542
0.036429872	0.561003	157.720095
0.038251366	1.156354	20.857157
0.04007286	4.139375	30.835541
0.041894353	0.466521	54.836065
0.043715847	3.730192	25.445682
0.045537341	4.999596	109.134023
0.047358834	1.281979	30.664717
0.049180328	3.196602	233.107355
0.051001821	0.594689	60.373362
0.052823315	1.603918	22.260917
0.054644809	0.192938	5.375573
0.056466302	0.311095	30.041354
0.058287796	18.978007	141.231755
0.06010929	1.175474	14.683952
0.061930783	1.262713	15.080853
0.063752277	1.322948	41.338098
0.06557377	1.257397	73.257386
0.067395264	1.12597	65.34878
0.069216758	8.205733	130.806746
0.071038251	3.495288	47.01133
0.072859745	0.210016	24.432392
0.074681239	0.241158	35.145181
0.076502732	2.046579	12.319692
0.078324226	7.568133	229.022484
0.080145719	0.994283	23.573951
0.081967213	0.321403	12.391637
0.083788707	0.497121	180.596062
0.0856102	0.850234	26.398535
0.087431694	3.208263	58.632669
0.089253188	7.856489	21.777192
0.091074681	0.500913	15.824101
0.092896175	11.831021	274.005151
0.094717668	6.945102	34.822454
0.096539162	2.642964	101.191353
0.098360656	10.567802	274.969708
0.100182149	1.916016	72.727092
0.102003643	2.312754	188.381645
0.103825137	0.535773	21.291569
0.10564663	2.213916	34.323562
0.107468124	0.282619	10.859796
0.109289617	0.259797	99.577114
0.111111111	1.347275	37.182095
0.112932605	2.385055	139.153694
0.114754098	0.681722	23.676034
0.116575592	2.991192	97.495966
0.118397086	0.283444	45.205319
0.120218579	0.378776	44.745381
0.122040073	1.300971	115.315058
0.123861566	1.340196	11.408235
0.12568306	0.592328	102.38401
0.127504554	3.785141	63.660195
0.129326047	0.047499	66.071025
0.131147541	1.562059	34.633027
0.132969035	4.141931	214.875501
0.134790528	1.783412	24.814664
0.136612022	2.614237	155.013007
0.138433515	0.096298	37.638658
0.140255009	0.013347	44.414494
0.142076503	2.451239	46.297175
0.143897996	0.778441	25.836126
0.14571949	1.94036	35.170097
0.147540984	0.683993	25.93705
0.149362477	0.041196	49.748181
0.151183971	2.060712	144.656452
0.153005464	0.25484	25.509207
0.154826958	4.595828	125.204952
0.156648452	0.120288	26.401343
0.158469945	1.246754	11.524197
0.160291439	0.256598	72.211743
0.162112933	9.124118	40.375022
0.163934426	1.333875	23.185498
0.16575592	0.612638	32.493631
0.167577413	4.990441	163.097721
0.169398907	0.968245	130.0444
0.171220401	3.333413	82.885568
0.173041894	1.824025	111.735413
0.174863388	5.843606	116.747695
0.176684882	0.287891	23.206559
0.178506375	6.007376	277.134324
0.180327869	1.16544	51.88842
0.182149362	0.17095	34.129636
0.183970856	2.803126	84.525932
0.18579235	1.417818	266.862187
0.187613843	2.675525	52.032708
0.189435337	0.154704	12.34426
0.191256831	3.581153	437.838194
0.193078324	2.59882	45.657828
0.194899818	7.516553	139.720958
0.196721311	0.002814	150.051121
0.198542805	1.464709	36.513852
0.200364299	0.617127	14.775381
0.202185792	0.497059	17.683565
0.204007286	2.335134	6.414389
0.20582878	2.742997	83.991786
0.207650273	0.231486	43.082074
0.209471767	1.081892	71.111617
0.21129326	0.855423	20.687172
0.213114754	0.629058	22.846979
0.214936248	1.502474	348.123773
0.216757741	0.136291	83.275899
0.218579235	0.560892	92.289619
0.220400729	0.235204	5.264244
0.222222222	0.947686	323.379788
0.224043716	2.121617	41.046867
0.225865209	1.142357	13.334023
0.227686703	2.712457	140.270763
0.229508197	3.546211	165.321908
0.23132969	4.92641	48.053219
0.233151184	14.348362	176.723626
0.234972678	0.003106	8.472514
0.236794171	2.831299	7.834247
0.238615665	0.197323	60.371649
0.240437158	0.331171	41.424293
0.242258652	22.9947	173.996543
0.244080146	1.142492	132.38922
0.245901639	5.629957	123.201778
0.247723133	3.230105	100.998508
0.249544627	1.436988	119.797012
0.25136612	6.356479	17.461577
0.253187614	6.116236	385.180093
0.255009107	0.433185	58.141504
0.256830601	0.755753	171.025547
0.258652095	6.384905	373.450037
0.260473588	1.451583	146.899944
0.262295082	0.137544	74.104582
0.264116576	0.531682	18.163452
0.265938069	1.099471	253.922248
0.267759563	1.830747	50.273375
0.269581056	0.049204	36.217646
0.27140255	4.269713	34.051101
0.273224044	1.335472	105.223191
0.275045537	0.739315	57.762074
0.276867031	0.219924	10.183106
0.278688525	1.659221	38.076466
0.280510018	0.042008	18.74183
0.282331512	0.898457	96.195553
0.284153005	1.487943	15.93447
0.285974499	2.641555	29.181893
0.287795993	5.439098	60.177264
0.289617486	1.036127	30.043762
0.29143898	0.061997	30.348205
0.293260474	10.278037	453.569608
0.295081967	0.036958	26.057677
0.296903461	0.155601	17.801859
0.298724954	0.834071	23.177051
0.300546448	0.366165	34.52785
0.302367942	0.708731	179.873651
0.304189435	0.021444	21.789883
0.306010929	0.952162	52.09415
0.307832423	7.692232	84.732642
0.309653916	4.28096	53.308102
0.31147541	0.11977	77.44934
0.313296903	0.168116	49.512582
0.315118397	0.021593	4.60356
0.316939891	0.595981	52.973562
0.318761384	0.534121	9.891194
0.320582878	2.567462	305.700487
0.322404372	0.046757	16.626171
0.324225865	6.876248	427.437882
0.326047359	9.657813	246.380824
0.327868852	2.064426	90.644152
0.329690346	0.245422	10.444802
0.33151184	0.049065	16.873797
0.333333333	0.106434	6.838296
0.335154827	1.546171	75.885453
0.336976321	6.856633	53.720185
0.338797814	0.302005	8.999267
0.340619308	0.050665	6.228968
0.342440801	0.076197	416.477133
0.344262295	0.549368	20.028172
0.346083789	3.653127	99.689187
0.347905282	1.868138	121.462407
0.349726776	2.598145	12.917948
0.35154827	1.939629	127.535784
0.353369763	13.672558	61.856621
0.355191257	1.604694	49.729122
0.35701275	6.77687	91.970686
0.358834244	8.958196	19.219322
0.360655738	1.51742	96.647255
0.362477231	0.262789	12.220369
0.364298725	2.208942	15.38825
0.366120219	1.726038	25.581926
0.367941712	4.269022	105.509188
0.369763206	1.991919	24.548265
0.371584699	1.2754	371.492108
0.373406193	1.456075	283.093318
0.375227687	0.616521	52.210235
0.37704918	4.536634	39.259687
0.378870674	1.247295	21.89685
0.380692168	1.146643	62.584141
0.382513661	0.437811	70.160171
0.384335155	0.29779	81.985105
0.386156648	1.388377	70.275862
0.387978142	4.932438	118.83767
0.389799636	0.119099	14.990588
0.391621129	0.55299	100.332972
0.393442623	2.547553	104.227443
0.395264117	26.884994	235.925621
0.39708561	5.126363	23.722821
0.398907104	3.027221	119.944923
0.400728597	6.838075	301.620687
0.402550091	0.30077	19.899491
0.404371585	35.481488	147.889022
0.406193078	11.537555	72.940989
0.408014572	0.766759	15.423341
0.409836066	0.008573	32.701399
0.411657559	0.518706	11.280773
0.413479053	0.093525	34.16562
0.415300546	0.008923	20.508171
0.41712204	2.554901	59.230367
0.418943534	0.777221	33.795651
0.420765027	10.023141	149.972253
0.422586521	1.25081	18.469835
0.424408015	1.267958	58.066066
0.426229508	1.155276	123.074391
0.428051002	0.28985	24.730377
0.429872495	0.33357	6.152662
0.431693989	1.694353	56.450978
0.433515483	17.954537	1159.584932
0.435336976	0.142362	8.851816
0.43715847	0.778712	42.583259
0.438979964	1.481828	39.301948
0.440801457	30.361322	36.774471
0.442622951	0.993166	18.346367
0.444444444	0.163047	37.810584
0.446265938	0.005519	36.836463
0.448087432	0.195602	19.90253
0.449908925	2.806206	137.654049
0.451730419	4.779805	266.856936
0.453551913	0.018646	40.383489
0.455373406	3.20179	157.954904
0.4571949	1.234462	31.966794
0.459016393	3.236703	38.814902
0.460837887	3.450425	98.445975
0.462659381	1.266183	75.832233
0.464480874	5.373527	43.379671
0.466302368	0.803841	38.424734
0.468123862	0.158638	22.125909
0.469945355	1.131041	14.659394
0.471766849	0.47227	51.648408
0.473588342	5.651204	58.688447
0.475409836	1.864676	42.03292
0.47723133	0.200837	42.104478
0.479052823	3.690085	94.090739
0.480874317	0.045942	14.917377
0.482695811	3.07887	98.216395
0.484517304	0.416528	31.577677
0.486338798	5.486125	126.059465
0.488160291	0.190838	24.123865
0.489981785	2.544219	64.623828
0.491803279	2.242615	15.114259
0.493624772	1.746224	159.714613
0.495446266	1.264397	131.033691
0.49726776	0.020179	40.651095
0.499089253	0.454207	5.883072
0.500910747	1.017821	218.078327
0.50273224	1.200097	6.817864
0.504553734	4.830303	162.176935
0.506375228	0.234265	13.520373
0.508196721	0.993804	55.891998
0.510018215	2.289152	154.527703
0.511839709	2.082742	23.088028
0.513661202	1.518922	4.725826
0.515482696	1.492627	132.417775
0.517304189	0.085012	12.075661
0.519125683	5.157313	83.175663
0.520947177	2.940475	569.975264
0.52276867	0.289279	10.421403
0.524590164	1.053959	6.864428
0.526411658	0.276578	15.96133
0.528233151	0.668896	30.736724
0.530054645	1.941491	167.261597
0.531876138	0.337591	29.572563
0.533697632	1.345197	35.610898
0.535519126	1.263471	57.431812
0.537340619	1.025129	94.971696
0.539162113	0.518924	105.628992
0.540983607	7.858436	119.162139
0.5428051	2.896746	79.223352
0.544626594	0.017255	53.266985
0.546448087	0.234243	33.534526
0.548269581	0.434214	36.528732
0.550091075	2.119321	250.286235
0.551912568	8.089748	58.298948
0.553734062	0.016441	71.764419
0.555555556	0.388674	11.693161
0.557377049	1.612042	419.043752
0.559198543	2.232647	17.331625
0.561020036	0.04524	67.077057
0.56284153	4.375143	140.956589
0.564663024	1.450957	49.797612
0.566484517	1.069434	43.397156
0.568306011	0.026369	69.271458
0.570127505	1.937149	10.38209
0.571948998	0.581767	4.286752
0.573770492	0.339625	39.144307
0.575591985	5.641501	51.47501
0.577413479	1.646544	71.985355
0.579234973	0.468216	44.029501
0.581056466	1.4429	104.914351
0.58287796	0.832673	20.262577
0.584699454	9.022186	298.220104
0.586520947	2.033793	35.673214
0.588342441	0.066684	35.053482
0.590163934	0.640189	12.518258
0.591985428	0.150762	21.985837
0.593806922	0.903195	18.830499
0.595628415	0.908764	64.116068
0.597449909	1.527336	425.167184
0.599271403	1.06267	30.837066
0.601092896	1.235953	20.451566
0.60291439	2.905117	11.064451
0.604735883	1.724906	42.896016
0.606557377	0.467979	12.348967
0.608378871	0.246286	64.598348
0.610200364	1.056779	14.773615
0.612021858	0.770492	16.979905
0.613843352	0.568823	17.931594
0.615664845	0.477901	68.726082
0.617486339	3.133635	320.850685
0.619307832	0.56888	7.704388
0.621129326	0.672932	4.731037
0.62295082	0.302705	19.818138
0.624772313	0.609118	7.261916
0.626593807	6.50333	12.95538
0.628415301	1.556482	66.710774
0.630236794	0.246823	18.943837
0.632058288	0.060893	79.402746
0.633879781	0.338135	9.396673
0.635701275	1.1568	18.694405
0.637522769	9.506426	45.394148
0.639344262	3.872649	25.116319
0.641165756	9.097343	48.353356
0.64298725	2.318148	6.829986
0.644808743	0.278129	84.157211
0.646630237	0.494913	22.90375
0.64845173	2.107561	14.165297
0.650273224	0.252278	110.458386
0.652094718	1.185625	227.043122
0.653916211	0.352348	41.409585
0.655737705	1.244446	55.44672
0.657559199	2.352258	8.235866
0.659380692	6.483017	194.812469
0.661202186	0.330338	12.507606
0.663023679	1.800436	48.677219
0.664845173	0.665482	38.532617
0.666666667	0.3234	57.235557
0.66848816	0.434293	91.613774
0.670309654	1.671664	186.162572
0.672131148	1.554123	8.740924
0.673952641	4.065678	4.071367
0.675774135	0.987245	125.660116
0.677595628	2.842261	104.857221
0.679417122	1.455401	34.821992
0.681238616	0.185995	125.624658
0.683060109	2.816316	31.23428
0.684881603	0.679607	118.978546
0.686703097	1.054493	38.330245
0.68852459	5.740192	13.823833
0.690346084	0.015478	5.848017
0.692167577	0.249386	53.09872
0.693989071	0.026687	35.942541
0.695810565	1.430981	35.536105
0.697632058	1.904104	120.787606
0.699453552	2.837313	67.29699
0.701275046	0.762322	87.69171
0.703096539	0.697505	111.758328
0.704918033	0.358928	10.581623
0.706739526	1.103225	242.678547
0.70856102	0.449693	56.037339
0.710382514	2.188488	62.698133
0.712204007	3.294149	82.546866
0.714025501	0.693208	102.490437
0.715846995	0.854674	48.693724
0.717668488	18.88761	687.797539
0.719489982	0.18999	2.8328
0.721311475	6.498321	299.56781
0.723132969	1.191741	56.188272
0.724954463	7.541097	135.435525
0.726775956	8.556437	78.955174
0.72859745	0.440738	41.718041
0.730418944	0.249708	12.659773
0.732240437	1.996783	89.589274
0.734061931	2.671323	41.382314
0.735883424	0.012302	16.085586
0.737704918	3.205749	19.172172
0.739526412	0.960797	49.305409
0.741347905	2.202562	12.428353
0.743169399	1.522374	53.067878
0.744990893	0.104716	89.119316
0.746812386	6.270493	93.724032
0.74863388	1.16603	93.219754
0.750455373	0.481678	58.133722
0.752276867	1.560241	18.557875
0.754098361	1.06631	9.582074
0.755919854	1.40893	213.229713
0.757741348	1.003903	46.350411
0.759562842	1.166046	6.629374
0.761384335	1.079379	59.451256
0.763205829	4.708862	47.593106
0.765027322	0.078688	7.62495
0.766848816	0.32069	20.840189
0.76867031	0.19615	22.765671
0.770491803	6.104416	537.398391
0.772313297	3.075811	36.86277
0.774134791	3.241954	108.516717
0.775956284	1.493236	19.072942
0.777777778	1.67791	13.211123
0.779599271	7.593362	65.684988
0.781420765	3.088925	89.608307
0.783242259	3.032042	21.09667
0.785063752	3.632758	3.852638
0.786885246	1.157513	38.764171
0.78870674	0.783866	6.947855
0.790528233	4.094511	145.289648
0.792349727	3.539762	73.64883
0.79417122	11.137495	93.733402
0.795992714	1.475968	55.306664
0.797814208	2.324765	59.285758
0.799635701	69.373805	74.882433
0.801457195	0.001897	27.202407
0.803278689	6.493601	33.609615
0.805100182	1.035239	99.442356
0.806921676	0.628614	93.754101
0.808743169	0.008564	31.459188
0.810564663	0.067129	10.157561
0.812386157	1.711089	146.244124
0.81420765	6.064365	523.481224
0.816029144	0.057623	20.597235
0.817850638	1.980195	32.299101
0.819672131	0.460123	121.700482
0.821493625	0.75229	15.051371
0.823315118	0.372548	73.423005
0.825136612	1.893196	249.978202
0.826958106	11.729227	156.369348
0.828779599	0.850985	219.088448
0.830601093	1.103199	67.201833
0.832422587	0.359744	62.979293
0.83424408	0.046591	9.018018
0.836065574	3.895339	168.084742
0.837887067	0.599528	11.686503
0.839708561	0.023005	128.916738
0.841530055	0.793991	31.862151
0.843351548	0.0654	45.120841
0.845173042	0.353951	35.663564
0.846994536	1.192347	28.932767
0.848816029	2.71987	453.863202
0.850637523	0.129366	10.78356
0.852459016	0.119292	13.620831
0.85428051	1.375105	46.122854
0.856102004	0.45646	13.651675
0.857923497	3.440001	49.820273
0.859744991	3.437055	49.585526
0.861566485	4.171671	49.518466
0.863387978	0.483294	145.411692
0.865209472	0.646537	6.923865
0.867030965	5.464432	64.805378
0.868852459	3.064578	106.735232
0.870673953	0.743743	24.193335
0.872495446	0.214679	21.621188
0.87431694	4.222412	309.092549
0.876138434	1.458438	55.993475
0.877959927	0.527794	102.143991
0.879781421	2.065404	163.841938
0.881602914	0.711078	74.092383
0.883424408	2.776323	117.98518
0.885245902	0.943742	16.509075
0.887067395	0.921749	306.996286
0.888888889	0.070924	15.848855
0.890710383	0.559028	145.050716
0.892531876	1.332114	106.639904
0.89435337	0.423399	43.087924
0.896174863	2.703746	53.255577
0.897996357	1.996824	38.07288
0.899817851	5.536773	138.699055
0.901639344	0.317147	13.301165
0.903460838	0.965411	12.186922
0.905282332	0.298663	17.341286
0.907103825	0.274525	9.732242
0.908925319	0.015149	30.636786
0.910746812	2.59366	151.522007
0.912568306	0.285857	23.070177
0.9143898	1.992288	3.316655
0.916211293	1.845456	17.390548
0.918032787	0.02126	191.248339
0.919854281	0.475094	78.650577
0.921675774	0.058488	58.324764
0.923497268	10.648735	76.597409
0.925318761	4.741554	237.189076
0.927140255	8.45027	105.659448
0.928961749	1.958623	20.283216
0.930783242	7.059336	20.328404
0.932604736	0.966918	26.483974
0.93442623	4.75289	157.742867
0.936247723	0.247335	56.500851
0.938069217	1.48989	57.589206
0.93989071	0.171691	8.236266
0.941712204	0.439669	11.862417
0.943533698	1.181537	12.67119
0.945355191	2.748982	92.668573
0.947176685	0.46463	28.88713
0.948998179	0.29415	52.306515
0.950819672	2.45444	71.38644
0.952641166	1.842629	130.654565
0.954462659	5.989126	127.583643
0.956284153	10.028285	39.909854
0.958105647	2.787362	107.153268
0.95992714	0.001407	18.313583
0.961748634	3.463711	57.012628
0.963570128	3.065252	65.290411
0.965391621	2.707827	22.098348
0.967213115	1.437435	9.803318
0.969034608	0.075383	71.027618
0.970856102	1.489768	60.634452
0.972677596	0.015402	7.141698
0.974499089	0.310233	16.413526
0.976320583	0.40392	25.079021
0.978142077	2.290599	56.752589
0.97996357	0.158407	38.048796
0.981785064	0.936841	93.563758
0.983606557	1.185728	104.050935
0.985428051	0.137935	117.869841
0.987249545	0.057303	19.520466
0.989071038	0.73503	18.029416
0.990892532	0.902003	55.180325
0.992714026	0.284694	44.337226
0.994535519	0.792998	87.1672
0.996357013	0.480002	87.309018
0.998178506	3.698251	214.31363
1	2.55703	55.728392

==> correlation-unsat.dat <==
unsat-y	pbt-unsat	mxpb-unsat
0.002217295	6.393012	245.956875
0.00443459	1.23287	96.683074
0.006651885	4.313745	183.830955
0.00886918	1.348143	60.587558
0.011086475	4.153208	279.881455
0.013303769	4.446587	172.892209
0.015521064	5.947889	286.335531
0.017738359	8.722094	119.908139
0.019955654	1.060214	36.071161
0.022172949	7.969754	375.271483
0.024390244	9.999646	1143.671594
0.026607539	4.260927	283.868624
0.028824834	4.402424	317.809017
0.031042129	5.403641	106.087576
0.033259424	2.340141	88.879356
0.035476718	1.537952	122.479188
0.037694013	2.783758	111.205685
0.039911308	4.767589	83.788951
0.042128603	3.647398	344.85204
0.044345898	0.363277	24.544057
0.046563193	3.093723	210.333947
0.048780488	1.108925	41.776725
0.050997783	6.689069	346.765946
0.053215078	1.256362	61.054689
0.055432373	3.726316	134.112565
0.057649667	4.667457	172.428545
0.059866962	2.544797	58.188332
0.062084257	0.937074	47.369925
0.064301552	2.250688	128.802124
0.066518847	5.027983	115.078859
0.068736142	3.570778	181.645143
0.070953437	4.657627	150.614202
0.073170732	2.712064	145.64999
0.075388027	11.528857	195.632594
0.077605322	7.242948	323.777162
0.079822616	8.223514	151.411482
0.082039911	6.324669	169.795629
0.084257206	5.426906	247.517618
0.086474501	2.925452	254.647161
0.088691796	2.557681	79.49858
0.090909091	1.923094	57.443666
0.093126386	10.939688	537.662956
0.095343681	3.525078	209.171363
0.097560976	1.016102	59.538518
0.099778271	35.077227	785.654677
0.101995565	8.973946	110.300611
0.10421286	2.08957	83.230602
0.106430155	1.926967	90.767843
0.10864745	6.726846	233.498615
0.110864745	4.763999	113.330402
0.11308204	3.311003	158.713886
0.115299335	1.467683	62.086868
0.11751663	4.206389	156.550216
0.119733925	8.88913	182.021423
0.12195122	7.044542	365.094951
0.124168514	5.436077	71.904983
0.126385809	5.71155	247.917501
0.128603104	3.307772	163.354311
0.130820399	1.884871	137.604591
0.133037694	1.373875	83.011217
0.135254989	4.29844	344.411843
0.137472284	8.467524	584.449467
0.139689579	0.285789	26.57266
0.141906874	3.910375	89.206098
0.144124169	11.21114	615.785722
0.146341463	11.928039	475.697497
0.148558758	1.985189	78.087911
0.150776053	4.928525	152.796806
0.152993348	6.561015	158.569308
0.155210643	5.353646	479.469253
0.157427938	2.477939	67.707845
0.159645233	1.44518	79.567648
0.161862528	5.053336	133.651941
0.164079823	1.774588	100.376183
0.166297118	2.695707	174.817647
0.168514412	4.433124	313.200239
0.170731707	0.58589	29.547781
0.172949002	1.359495	77.018584
0.175166297	4.345233	258.507849
0.177383592	0.813419	56.975214
0.179600887	2.302681	69.33016
0.181818182	7.017656	458.318093
0.184035477	48.297938	981.030745
0.186252772	9.881219	235.277578
0.188470067	1.701182	131.788311
0.190687361	1.441588	99.769113
0.192904656	4.671899	226.160291
0.195121951	0.712295	42.674827
0.197339246	1.827786	51.095994
0.199556541	11.398117	170.177124
0.201773836	1.669427	84.114107
0.203991131	7.047136	206.780201
0.206208426	2.146105	63.401058
0.208425721	4.891963	308.953806
0.210643016	4.3901	363.726266
0.21286031	10.673218	139.8701
0.215077605	3.221313	217.527988
0.2172949	1.460488	57.307804
0.219512195	3.809464	248.054308
0.22172949	4.404273	197.390509
0.223946785	2.89487	55.899675
0.22616408	3.883164	446.255834
0.228381375	4.224241	226.061924
0.23059867	9.228057	768.076778
0.232815965	1.475538	70.073147
0.235033259	2.312386	190.489481
0.237250554	4.679344	350.312418
0.239467849	0.766726	27.30361
0.241685144	1.294503	70.289536
0.243902439	2.658489	134.569061
0.246119734	6.463996	206.612336
0.248337029	2.828117	112.140654
0.250554324	2.873244	126.528688
0.252771619	7.395765	393.083947
0.254988914	0.774882	25.729129
0.257206208	1.013416	100.347483
0.259423503	6.378046	165.046302
0.261640798	2.312198	64.067462
0.263858093	14.722473	503.636923
0.266075388	5.350916	194.990803
0.268292683	1.449825	112.791421
0.270509978	2.100394	122.406863
0.272727273	2.192034	121.821127
0.274944568	14.235077	532.724143
0.277161863	2.710348	39.203146
0.279379157	5.157368	366.669917
0.281596452	10.947458	427.834504
0.283813747	0.275475	12.78639
0.286031042	1.502412	94.443247
0.288248337	0.729122	28.288582
0.290465632	18.542599	681.154057
0.292682927	3.69129	142.550623
0.294900222	6.560935	184.119034
0.297117517	2.2496	147.728188
0.299334812	1.459169	54.346152
0.301552106	9.854204	325.990302
0.303769401	2.499833	67.689535
0.305986696	1.889119	109.111297
0.308203991	1.33506	71.519506
0.310421286	1.2984	60.386086
0.312638581	3.854909	282.562466
0.314855876	3.860718	338.526243
0.317073171	2.398765	58.132561
0.319290466	3.584009	68.076835
0.321507761	4.540634	183.17929
0.323725055	12.941429	161.160437
0.32594235	5.07396	277.204612
0.328159645	1.337934	67.921368
0.33037694	6.259397	360.187752
0.332594235	7.89829	600.317086
0.33481153	1.572859	53.932257
0.337028825	1.521537	43.363856
0.33924612	2.101158	48.423174
0.341463415	0.698704	34.407727
0.34368071	2.988671	92.939041
0.345898004	7.525318	777.254764
0.348115299	6.037133	223.001344
0.350332594	5.013289	265.97347
0.352549889	6.189944	496.895943
0.354767184	2.01661	95.728393
0.356984479	0.801721	31.139012
0.359201774	7.37517	59.29753
0.361419069	8.756326	189.067798
0.363636364	9.165517	265.323191
0.365853659	20.700666	687.331678
0.368070953	6.115199	341.003957
0.370288248	6.096608	792.280693
0.372505543	4.815863	189.703831
0.374722838	7.744405	321.110392
0.376940133	14.975432	291.337076
0.379157428	1.585179	35.636387
0.381374723	2.599305	72.039441
0.383592018	12.68051	486.235902
0.385809313	1.767918	69.457138
0.388026608	0.766007	24.680684
0.390243902	2.040136	141.925828
0.392461197	8.345857	75.128974
0.394678492	7.76755	160.033613
0.396895787	2.1637	103.922254
0.399113082	0.948727	46.291438
0.401330377	9.547004	191.111726
0.403547672	10.993106	653.365203
0.405764967	4.685532	183.611524
0.407982262	4.760246	201.009018
0.410199557	3.192122	160.491306
0.412416851	9.084354	339.999662
0.414634146	7.460075	249.60364
0.416851441	6.942492	274.990911
0.419068736	6.074629	121.286525
0.421286031	1.258357	72.818148
0.423503326	3.966661	206.969149
0.425720621	0.824449	124.050402
0.427937916	1.173305	34.692647
0.430155211	3.147057	94.316999
0.432372506	1.090556	120.852671
0.4345898	1.089437	77.657806
0.436807095	1.700394	46.946187
0.43902439	2.49673	101.666216
0.441241685	0.250315	21.749044
0.44345898	2.46036	43.620421
0.445676275	2.413705	88.785125
0.44789357	0.889475	42.405253
0.450110865	6.056263	207.93195
0.45232816	7.703725	436.672363
0.454545455	8.504891	444.88148
0.456762749	2.686604	107.459856
0.458980044	2.06956	78.497668
0.461197339	16.144796	307.226289
0.463414634	1.335277	93.092816
0.465631929	4.701833	188.912665
0.467849224	2.285587	146.259551
0.470066519	2.009223	131.709366
0.472283814	3.366353	78.862946
0.474501109	4.045237	196.721249
0.476718404	0.869583	45.324585
0.478935698	1.605733	215.294769
0.481152993	1.293874	34.16828
0.483370288	8.034496	176.206445
0.485587583	3.701821	95.53395
0.487804878	1.251995	107.805018
0.490022173	1.547172	99.332733
0.492239468	2.889741	46.346166
0.494456763	6.36865	99.755761
0.496674058	3.352788	134.251356
0.498891353	2.715295	131.481338
0.501108647	6.923015	157.110356
0.503325942	3.833176	146.075498
0.505543237	0.477205	50.941639
0.507760532	2.289244	99.417646
0.509977827	4.526145	60.947747
0.512195122	2.874651	129.960062
0.514412417	1.422011	39.978375
0.516629712	7.528372	243.592995
0.518847007	1.771256	38.936136
0.521064302	2.526117	190.965504
0.523281596	2.586915	142.710175
0.525498891	2.726444	242.600081
0.527716186	10.273656	342.223499
0.529933481	8.701859	176.80135
0.532150776	2.22774	66.941007
0.534368071	2.56014	190.265368
0.536585366	0.852502	45.999891
0.538802661	2.392827	63.980011
0.541019956	2.831408	120.640414
0.543237251	16.168941	645.946765
0.545454545	2.879958	157.203884
0.54767184	0.411465	29.653708
0.549889135	2.40564	169.688763
0.55210643	1.972364	67.340778
0.554323725	11.170629	154.763139
0.55654102	2.571693	110.028729
0.558758315	4.218571	606.045206
0.56097561	2.053852	105.832285
0.563192905	8.609749	235.876673
0.5654102	6.189864	121.113077
0.567627494	3.903676	259.439565
0.569844789	4.251627	159.629333
0.572062084	14.682358	169.568194
0.574279379	1.716894	92.499422
0.576496674	8.145956	355.336866
0.578713969	2.226583	118.064188
0.580931264	0.963386	41.223287
0.583148559	5.000883	188.735826
0.585365854	2.267657	131.127218
0.587583149	0.880687	25.870255
0.589800443	2.176739	94.198989
0.592017738	5.702854	615.592188
0.594235033	1.480612	149.436458
0.596452328	2.645652	51.92586
0.598669623	6.068328	453.856582
0.600886918	5.048735	279.407949
0.603104213	1.88279	74.799676
0.605321508	4.073054	248.627183
0.607538803	3.196378	151.530683
0.609756098	26.675793	301.273011
0.611973392	0.954772	48.430711
0.614190687	4.405455	112.596101
0.616407982	5.374306	345.660463
0.618625277	3.262381	239.392269
0.620842572	5.485759	122.800424
0.623059867	2.567521	72.199723
0.625277162	8.234489	571.277524
0.627494457	5.183487	267.661524
0.629711752	1.103707	32.830329
0.631929047	8.727696	972.872371
0.634146341	7.213636	350.439762
0.636363636	2.735604	95.168882
0.638580931	1.245555	181.22183
0.640798226	3.538318	78.475525
0.643015521	3.496596	167.187574
0.645232816	6.35696	422.134178
0.647450111	0.772113	35.656387
0.649667406	1.225243	30.436809
0.651884701	1.899701	45.463368
0.654101996	5.680041	346.282739
0.65631929	3.401799	299.023089
0.658536585	1.693702	70.099006
0.66075388	1.726631	87.945007
0.662971175	8.044591	164.671209
0.66518847	5.093752	274.694505
0.667405765	19.137965	981.674957
0.66962306	3.323837	74.163955
0.671840355	16.733032	1278.734343
0.67405765	0.565775	15.079776
0.676274945	11.169411	417.96832
0.678492239	9.370133	171.650208
0.680709534	1.195872	90.282906
0.682926829	0.630448	39.448386
0.685144124	2.409935	137.158558
0.687361419	2.149435	123.085992
0.689578714	1.840757	45.264956
0.691796009	3.612208	167.274676
0.694013304	7.921459	164.078908
0.696230599	4.139649	369.447427
0.698447894	1.755237	204.476059
0.700665188	0.649047	38.488031
0.702882483	1.703978	113.563677
0.705099778	0.802572	28.39758
0.707317073	1.517354	32.357053
0.709534368	2.508874	221.931534
0.711751663	1.263789	13.777471
0.713968958	1.631874	120.997314
0.716186253	2.076933	156.793593
0.718403548	5.087772	378.09503
0.720620843	0.850882	119.6453
0.722838137	1.002539	20.758312
0.725055432	2.244902	86.000082
0.727272727	5.004263	245.116378
0.729490022	2.625653	46.169412
0.731707317	3.267808	169.996985
0.733924612	1.254742	77.275249
0.736141907	8.1151	325.15719
0.738359202	0.558745	28.615259
0.740576497	2.237998	38.528227
0.742793792	5.012092	237.170043
0.745011086	4.663157	109.164704
0.747228381	3.198672	107.434823
0.749445676	5.271485	258.842192
0.751662971	15.824232	723.062068
0.753880266	4.80568	188.744248
0.756097561	0.981528	76.375077
0.758314856	4.159907	457.176945
0.760532151	3.230528	142.863903
0.762749446	2.638516	120.899888
0.764966741	1.682904	152.449142
0.767184035	2.714843	90.187232
0.76940133	9.266672	287.268641
0.771618625	0.512468	21.972565
0.77383592	2.308257	154.082082
0.776053215	8.240227	131.614713
0.77827051	2.255541	120.87062
0.780487805	1.954246	79.232537
0.7827051	5.771093	426.570497
0.784922395	4.097777	102.66823
0.78713969	4.729621	349.128329
0.789356984	4.03639	85.461131
0.791574279	1.734172	78.156927
0.793791574	2.685714	249.686253
0.796008869	3.943204	123.15647
0.798226164	4.819782	232.383783
0.800443459	1.242853	45.771856
0.802660754	2.780712	145.84861
0.804878049	5.416548	981.461877
0.807095344	3.255737	124.9985
0.809312639	2.144284	154.387156
0.811529933	1.817741	77.376021
0.813747228	3.625894	169.042076
0.815964523	1.143922	78.726926
0.818181818	1.002153	37.915862
0.820399113	1.172354	70.149237
0.822616408	7.700272	674.47398
0.824833703	6.324287	309.136499
0.827050998	1.973187	120.403973
0.829268293	1.627055	68.052964
0.831485588	2.27542	124.123873
0.833702882	5.984946	161.276495
0.835920177	1.693851	78.437922
0.838137472	1.079605	93.263317
0.840354767	8.891804	596.961647
0.842572062	4.248794	150.406679
0.844789357	1.925443	59.560039
0.847006652	40.091869	565.924593
0.849223947	7.924574	396.55893
0.851441242	0.747656	42.690291
0.853658537	4.622851	448.741546
0.855875831	1.346048	72.34668
0.858093126	1.248229	45.048918
0.860310421	1.137807	42.550591
0.862527716	5.881441	539.645542
0.864745011	1.840033	171.026395
0.866962306	3.753522	389.863183
0.869179601	2.882804	127.588042
0.871396896	1.017798	55.74245
0.873614191	3.457407	252.015676
0.875831486	0.751982	24.280857
0.87804878	1.224707	141.137313
0.880266075	0.799758	41.964944
0.88248337	11.960312	805.810917
0.884700665	5.253614	119.7514
0.88691796	21.84128	214.779499
0.889135255	4.597242	122.249644
0.89135255	22.262652	808.648602
0.893569845	0.678457	14.480383
0.89578714	1.456111	132.498899
0.898004435	1.541007	46.854066
0.900221729	4.909542	378.316131
0.902439024	0.385317	27.287287
0.904656319	1.830835	43.956444
0.906873614	3.129719	40.240516
0.909090909	8.40097	112.889171
0.911308204	21.506792	260.500028
0.913525499	3.502837	351.658577
0.915742794	1.572002	81.502957
0.917960089	7.786833	459.55217
0.920177384	3.679959	65.56673
0.922394678	4.878743	321.280559
0.924611973	1.419959	68.843996
0.926829268	8.890066	306.363425
0.929046563	9.093554	189.216333
0.931263858	1.228879	39.308703
0.933481153	4.23015	92.139739
0.935698448	6.168795	106.715608
0.937915743	4.217419	232.737345
0.940133038	0.62685	35.4091
0.942350333	6.71494	322.303274
0.944567627	0.394318	15.563619
0.946784922	4.612584	215.573947
0.949002217	2.781525	133.245991
0.951219512	10.177599	159.151817
0.953436807	3.28288	251.474359
0.955654102	2.412857	220.19543
0.957871397	3.535656	128.743395
0.960088692	6.277863	149.14123
0.962305987	9.623771	98.074119
0.964523282	2.501693	143.349545
0.966740576	6.142187	598.641289
0.968957871	4.351164	140.471201
0.971175166	8.725638	330.956515
0.973392461	13.090784	505.187294
0.975609756	0.274363	44.199959
0.977827051	1.987985	118.388115
0.980044346	21.433414	548.568034
0.982261641	2.52168	164.339825
0.984478936	1.145754	73.816514
0.986696231	0.958195	41.971423
0.988913525	6.719025	446.329949
0.99113082	2.758592	225.039761
0.993348115	1.482599	63.245152
0.99556541	2.617343	50.95032
0.997782705	6.013533	157.577089
1	2.252541	144.160467

==> csp-vary-k-10-NEW.dat <==
k	e	sat4j-sat-50	sat4j-unsat-50	ui-sat-50	ui-unsat-50	pbt-sat-25	pbt-sat-50	pbt-sat-75	pbt-unsat-25	pbt-unsat-50	pbt-unsat-75	pbt-unsat-35	pbt-unsat-65	mxsat-sat-25	mxsat-sat-50	mxsat-sat-75	mxsat-unsat-25	mxsat-unsat-50	mxsat-unsat-75	mip-sat-50	mip-unsat-50	oldmip-sat-50	oldmip-unsat-50	mxpb-cp-sat-50	mxpb-cp-unsat-50	sat4j-cp-sat-50	sat4j-cp-unsat-50	csp-sat-50	csp-unsat-50
18	27	NaN	NaN	NaN	NaN	NaN	0.00117	NaN	NaN	0.002531	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.921894	1.18753
19	32	NaN	NaN	NaN	NaN	NaN	0.001008	NaN	NaN	0.001945	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.093777	1.375032
20	30	NaN	NaN	NaN	NaN	NaN	0.001402	NaN	NaN	0.005107	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.125022	1.656279
21	38	NaN	NaN	NaN	NaN	NaN	0.001998	NaN	NaN	0.004435	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.453153	1.718786
22	34	NaN	NaN	NaN	NaN	NaN	0.001855	NaN	NaN	0.005445	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.5469	2.343796
23	41	NaN	NaN	NaN	NaN	NaN	0.003766	NaN	NaN	0.006748	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.062538	2.781304
24	38	NaN	NaN	NaN	NaN	NaN	0.003832	NaN	NaN	0.008996	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.921917	3.906324
25	46	NaN	NaN	NaN	NaN	NaN	0.002735	NaN	NaN	0.007892	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.60943	3.390688
26	43	NaN	NaN	NaN	NaN	NaN	0.015588	NaN	NaN	0.032193	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.875056	4.515712
27	48	NaN	NaN	NaN	NaN	NaN	0.014136	NaN	NaN	0.03225	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.468823	5.156356
28	45	NaN	NaN	NaN	NaN	NaN	0.030622	NaN	NaN	0.062108	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.73445	8.547047
29	53	NaN	NaN	NaN	NaN	NaN	0.045098	NaN	NaN	0.063421	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	4.859476	8.468915
30	50	NaN	NaN	NaN	NaN	NaN	0.054549	NaN	NaN	0.122642	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	5.679798	11.375227
31	57	NaN	NaN	NaN	NaN	NaN	0.061661	NaN	NaN	0.13691	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	8.281178	13.226123
32	55	NaN	NaN	NaN	NaN	NaN	0.093912	NaN	NaN	0.193962	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	9.671876	17.680114
33	61	NaN	NaN	NaN	NaN	NaN	0.091122	NaN	NaN	0.29284	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	10.609448	24.203438
34	58	NaN	NaN	NaN	NaN	NaN	0.185964	NaN	NaN	0.433918	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	19.861042	24.917384
35	62	NaN	NaN	NaN	NaN	NaN	0.322758	NaN	NaN	0.576346	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	17.656477	38.864577
36	61	NaN	NaN	NaN	NaN	NaN	0.297483	NaN	NaN	0.484475	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	19.728335	38.532985
37	69	NaN	NaN	NaN	NaN	NaN	0.304282	NaN	NaN	0.623815	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	25.883723	72.174404
38	64	NaN	NaN	NaN	NaN	NaN	0.608446	NaN	NaN	1.121031	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	40.091411	98.680434
39	72	NaN	NaN	NaN	NaN	NaN	0.419023	NaN	NaN	1.161302	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	28.516234	96.337169
40	66	NaN	NaN	NaN	NaN	NaN	0.925807	NaN	NaN	2.998471	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	42.670594	253.049744
41	74	NaN	NaN	NaN	NaN	NaN	1.242223	NaN	NaN	2.515628	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	43.946381	227.931656
42	69	NaN	NaN	NaN	NaN	NaN	2.534915	NaN	NaN	3.920288	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	82.602741	293.263713
43	78	NaN	NaN	NaN	NaN	NaN	2.516842	NaN	NaN	7.045041	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	65.879386	658.258753
44	74	NaN	NaN	NaN	NaN	NaN	3.647954	NaN	NaN	8.739782	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	180.787835	704.809939
45	82	NaN	NaN	NaN	NaN	NaN	6.020904	NaN	NaN	13.101749	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	166.218321	1182.536293
46	76	NaN	NaN	NaN	NaN	NaN	5.236433	NaN	NaN	24.350151	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	314.738949	1540.527405
47	85	NaN	NaN	NaN	NaN	NaN	10.156732	NaN	NaN	25.024811	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	300.649345	2494.760298
48	82	NaN	NaN	NaN	NaN	NaN	9.060116	NaN	NaN	38.334326	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	274.698488	2649.591701
49	87	NaN	NaN	NaN	NaN	NaN	35.671014	NaN	NaN	49.83246	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	843.168142	4320.649598
50	84	NaN	NaN	NaN	NaN	NaN	26.028481	NaN	NaN	66.358627	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	682.157887	5871.236423
51	89	NaN	NaN	NaN	NaN	NaN	32.428329	NaN	NaN	124.188164	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	909.112608	13645.267117
52	87	NaN	NaN	NaN	NaN	NaN	63.196366	NaN	NaN	153.81406	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1472.952431	15077.55048
53	92	NaN	NaN	NaN	NaN	NaN	74.06558	NaN	NaN	320.886751	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1527.471392	31242.85586


==> csp-vary-k-10.dat <==
k	e	sat4j-sat-50	sat4j-unsat-50	ui-sat-50	ui-unsat-50	pbt-sat-25	pbt-sat-50	pbt-sat-75	pbt-unsat-25	pbt-unsat-50	pbt-unsat-75	pbt-unsat-35	pbt-unsat-65	mxsat-sat-25	mxsat-sat-50	mxsat-sat-75	mxsat-unsat-25	mxsat-unsat-50	mxsat-unsat-75	mip-sat-50	mip-unsat-50	oldmip-sat-50	oldmip-unsat-50	mxpb-cp-sat-50	mxpb-cp-unsat-50	sat4j-cp-sat-50	sat4j-cp-unsat-50	csp-sat-50	csp-unsat-50
18	27	NaN	NaN	NaN	NaN	0.000481	0.000908	0.001687	0.001753	0.002473	0.0035	0.002153	0.002836	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.686399	0.9984
19	32	NaN	NaN	NaN	NaN	0.000542	0.001184	0.001882	0.001232	0.001795	0.002713	0.001411	0.002456	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.881399	1.084199
20	30	NaN	NaN	NaN	NaN	0.000417	0.00135	0.002378	0.001428	0.002603	0.004603	0.00217	0.003474	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.013999	1.404
21	38	NaN	NaN	NaN	NaN	0.000569	0.001081	0.002172	0.001517	0.002376	0.003637	0.001727	0.003	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.092	1.3728
22	34	NaN	NaN	NaN	NaN	0.001158	0.002067	0.00383	0.005258	0.009214	0.012069	0.007286	0.010684	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.2636	1.949999
23	41	NaN	NaN	NaN	NaN	0.001525	0.003456	0.006362	0.00355	0.005673	0.007574	0.004451	0.007057	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.505399	2.2776
24	38	NaN	NaN	NaN	NaN	0.001317	0.002854	0.004472	0.011138	0.018291	0.032758	0.014241	0.025469	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.575599	3.0576
25	46	NaN	NaN	NaN	NaN	0.001742	0.004094	0.006941	0.006231	0.009272	0.014579	0.006854	0.011903	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.0436	2.6364
26	43	NaN	NaN	NaN	NaN	0.003627	0.007343	0.013488	0.011742	0.020526	0.031611	0.014333	0.026261	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.199599	3.822
27	48	NaN	NaN	NaN	NaN	0.002581	0.006457	0.018701	0.017603	0.033221	0.071463	0.027283	0.049503	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.761199	4.1106
28	45	NaN	NaN	NaN	NaN	0.008751	0.014995	0.02142	0.051234	0.08868	0.116447	0.068238	0.103394	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.0888	6.3424
29	53	NaN	NaN	NaN	NaN	0.004963	0.019681	0.042495	0.066721	0.097235	0.14263	0.079873	0.11703	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.6192	6.411599
30	50	NaN	NaN	NaN	NaN	0.01125	0.02471	0.054329	0.08873	0.116245	0.206799	0.104037	0.155373	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	4.5557	8.549299
31	57	NaN	NaN	NaN	NaN	0.025598	0.074686	0.137991	0.081505	0.114351	0.190853	0.09086	0.147295	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	6.317999	10.147799
32	55	NaN	NaN	NaN	NaN	0.038058	0.08577	0.16219	0.130102	0.200467	0.270308	0.142415	0.228992	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	6.9191	13.298999
33	61	NaN	NaN	NaN	NaN	0.029037	0.079417	0.213839	0.17135	0.27694	0.440084	0.219854	0.341782	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	7.722	20.966399
34	58	NaN	NaN	NaN	NaN	0.063334	0.16858	0.42142	0.164628	0.420084	0.704824	0.260962	0.628695	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	14.835599	22.198799
35	62	NaN	NaN	NaN	NaN	0.117244	0.375084	0.562667	0.243136	0.542198	0.821478	0.318745	0.710923	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	16.083599	31.357999
36	61	NaN	NaN	NaN	NaN	0.113477	0.249685	0.562916	0.37927	0.543844	0.941502	0.438756	0.724303	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	16.849999	29.6868
37	69	NaN	NaN	NaN	NaN	0.133654	0.373551	0.742364	0.546485	0.845523	1.481631	0.617572	1.219858	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	21.200899	56.994599
38	64	NaN	NaN	NaN	NaN	0.345583	0.800046	1.622528	0.921842	1.470022	2.395421	1.11787	2.03096	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	33.9924	74.537799
39	72	NaN	NaN	NaN	NaN	0.213222	0.494503	1.205678	0.927737	1.687187	2.681339	1.06823	2.324792	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	22.3548	81.232199
40	66	NaN	NaN	NaN	NaN	0.580632	1.105664	2.962166	2.286628	4.194129	5.998249	3.131245	4.888649	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	39.102399	217.560443
41	74	NaN	NaN	NaN	NaN	0.451225	1.385467	2.851741	2.221583	3.513467	5.684859	2.549926	4.680801	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	36.9496	204.034899
42	69	NaN	NaN	NaN	NaN	0.957219	3.306367	6.226474	3.26511	4.990036	11.847586	4.078244	7.902219	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	75.6474	248.425735
43	78	NaN	NaN	NaN	NaN	1.061428	3.900236	8.95001	4.372111	8.761684	17.432047	5.534572	14.016182	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	56.350894	518.8736
44	74	NaN	NaN	NaN	NaN	2.277528	4.613456	16.362965	6.429051	12.204941	39.01661	8.322276	27.086359	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	173.364799	621.322499
45	82	NaN	NaN	NaN	NaN	2.52182	8.033255	15.544008	9.641093	17.469873	31.064512	12.223463	24.457514	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	150.962199	1145.937599
46	76	NaN	NaN	NaN	NaN	2.802837	7.271229	25.715038	16.628979	32.2376	53.099691	20.249369	44.607425	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	254.696399	1730.380299
47	85	NaN	NaN	NaN	NaN	2.877045	12.117242	31.283383	11.638255	33.48618	56.297839	22.214928	47.352757	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	262.309198	2303.994853
48	82	NaN	NaN	NaN	NaN	5.063391	13.720021	36.366477	20.479422	51.996344	83.612362	35.872962	73.486468	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	234.716299	2327.760123
49	87	NaN	NaN	NaN	NaN	23.488333	52.982412	116.440305	37.912525	68.146743	114.6068	46.774371	96.331355	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	837.475539	3998.3715
50	84	NaN	NaN	NaN	NaN	18.975975	35.82776	81.147103	71.98116	87.290617	172.099957	77.673217	142.516898	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	538.3006	5597.067399


==> csp-vary-k-100.dat <==
k	e	sat4j-sat-50	sat4j-unsat-50	ui-sat-50	ui-unsat-50	pbt-sat-25	pbt-sat-50	pbt-sat-75	pbt-unsat-25	pbt-unsat-50	pbt-unsat-75	pbt-unsat-35	pbt-unsat-65	mxsat-sat-25	mxsat-sat-50	mxsat-sat-75	mxsat-unsat-25	mxsat-unsat-50	mxsat-unsat-75	mip-sat-50	mip-unsat-50	oldmip-sat-50	oldmip-unsat-50	mxpb-cp-sat-50	mxpb-cp-unsat-50	sat4j-cp-sat-50	sat4j-cp-unsat-50	csp-sat-50	csp-unsat-50
18	39	NaN	NaN	NaN	NaN	NaN	0.002652	NaN	NaN	0.004733	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.226608	2.53911
19	43	NaN	NaN	NaN	NaN	NaN	0.002079	NaN	NaN	0.005259	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.656308	2.781304
20	44	NaN	NaN	NaN	NaN	NaN	0.003274	NaN	NaN	0.008812	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.562558	3.218813
21	49	NaN	NaN	NaN	NaN	NaN	0.00481	NaN	NaN	0.010273	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.625045	4.164111
22	52	NaN	NaN	NaN	NaN	NaN	0.005334	NaN	NaN	0.018872	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.883563	5.007937
23	55	NaN	NaN	NaN	NaN	NaN	0.007002	NaN	NaN	0.017143	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	5.517026	5.937647
24	57	NaN	NaN	NaN	NaN	NaN	0.009553	NaN	NaN	0.029119	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	4.765719	7.453275
25	61	NaN	NaN	NaN	NaN	NaN	0.014751	NaN	NaN	0.034372	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	5.15648	8.234693
26	64	NaN	NaN	NaN	NaN	NaN	0.015713	NaN	NaN	0.044346	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	7.593939	9.453365
27	68	NaN	NaN	NaN	NaN	NaN	0.024863	NaN	NaN	0.055798	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	9.008041	11.797162
28	70	NaN	NaN	NaN	NaN	NaN	0.056448	NaN	NaN	0.07176	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	10.57839	14.0941
29	74	NaN	NaN	NaN	NaN	NaN	0.046631	NaN	NaN	0.077208	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	10.693979	14.883184
30	77	NaN	NaN	NaN	NaN	NaN	0.07275	NaN	NaN	0.123043	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	15.815911	25.735225
31	83	NaN	NaN	NaN	NaN	NaN	0.06429	NaN	NaN	0.181505	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	19.552792	25.908128
32	81	NaN	NaN	NaN	NaN	NaN	0.12407	NaN	NaN	0.275675	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	23.282719	37.484802
33	88	NaN	NaN	NaN	NaN	NaN	0.137454	NaN	NaN	0.286143	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	31.868237	45.493617
34	89	NaN	NaN	NaN	NaN	NaN	0.202033	NaN	NaN	0.366613	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	42.332939	54.831239
35	96	NaN	NaN	NaN	NaN	NaN	0.310605	NaN	NaN	0.609115	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	42.816866	87.955401
36	97	NaN	NaN	NaN	NaN	NaN	0.267896	NaN	NaN	0.735803	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	47.587	106.522528
37	100	NaN	NaN	NaN	NaN	NaN	0.516242	NaN	NaN	1.013507	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	57.116444	143.888173
38	101	NaN	NaN	NaN	NaN	NaN	0.503611	NaN	NaN	2.040572	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	102.291535	290.803412
39	106	NaN	NaN	NaN	NaN	NaN	0.827432	NaN	NaN	2.947337	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	106.975868	349.234181
40	107	NaN	NaN	NaN	NaN	NaN	1.192848	NaN	NaN	3.282699	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	139.656196	409.364004
41	113	NaN	NaN	NaN	NaN	NaN	2.066875	NaN	NaN	4.874024	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	272.562664	530.529961
42	112	NaN	NaN	NaN	NaN	NaN	3.743086	NaN	NaN	5.74486	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	260.534926	699.744766
43	119	NaN	NaN	NaN	NaN	NaN	3.631334	NaN	NaN	11.177119	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	258.51742	1152.313492
44	120	NaN	NaN	NaN	NaN	NaN	6.071096	NaN	NaN	11.198052	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	465.768776	1242.539295
45	125	NaN	NaN	NaN	NaN	NaN	8.473458	NaN	NaN	17.927279	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	755.452219	1487.699409
46	123	NaN	NaN	NaN	NaN	NaN	16.781179	NaN	NaN	28.194192	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	946.190069	3082.216286


==> csp-vary-n.dat <==
n	e	pbt-sat	pbt-unsat	mx-sat	mx-unsat	pb-sat	pb-unsat	ui-sat	ui-unsat	mip-sat	mip-unsat	mxpbcp-sat	mxpbcp-unsat	csp-sat	csp-unsat
36	4	0.00134	0.002125	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.389999	0.4056
72	15	0.000974	0.00199	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.475799	0.600599
144	23	0.000904	0.002737	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.686399	0.928199
288	32	0.000673	0.001397	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.045199	1.216799
576	36	0.001914	0.003725	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.1544	1.372799
1152	38	0.001349	0.003648	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.326	1.6068
2304	39	0.001182	0.006381	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.6702	1.9656
4608	41	0.000958	0.00218	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.260399	3.1824
9216	40	0.001403	0.002829	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	6.341399	6.4589
18432	41	0.001359	0.003577	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	10.108799	11.668799
36864	40	0.0017	0.004788	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	17.814486	17.909077
73728	40	0.002499	0.003709	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	29.047199	34.912799
147456	41	0.004202	0.003486	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	37.013	36.706799
294912	40	0.008934	0.00727	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	75.628799	80.716399
589824	40	0.009604	0.00572	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	137.704699	161.795127
1179648	40	0.009094	0.019197	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	270.819	338.525
2359296	38	0.008539	0.013964	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	511.098999	637.889999


==> forced-constraints-20-0.8.dat <==
Forced-equals	Forced-not-equals
0	23
0	0
11	106
0	21
0	0
0	3
0	2
0	4
0	0
0	3
0	0
0	45
0	4
0	7
0	17
0	0
0	0
0	4
0	17
0	64
0	0
0	6
3	77
0	4
0	12
0	15
0	2
0	2
0	0
0	0
0	1
0	2
0	0
0	14
0	4
0	14
0	1
0	26
0	1
0	4
0	0
0	4
0	6
0	2
0	6
0	8
0	15
0	8
0	9
34	128
0	0
0	12
0	4
0	13
0	1
0	8
0	3
0	10
0	19
0	5
0	23
0	36
0	1
0	8
0	10
0	0
0	2
0	0
0	5
0	7
0	14
0	27
0	1
0	4
0	7
0	0
0	0
0	7
0	1
0	3
0	5
0	5
0	0
0	3
0	2
0	1
0	3
0	4
0	0
0	0
1	6
0	2
0	0
0	6
0	2
0	4
0	6
0	0
0	13
0	6
0	0
1	49
0	0
0	1
0	1
0	7
0	0
0	18
0	5
0	2
0	15
0	1
0	24
0	9
0	5
0	0
0	10
0	48
0	14
0	2
0	1
0	9
0	7
0	3
0	1
0	13
0	2
0	36
1	57
0	1
0	0
0	1
0	2
0	0
0	7
0	0
0	1
0	24
0	24
0	4
1	46
0	34
3	57
0	4
0	0
0	2
0	0
0	11
0	10
0	22
0	16
0	3
0	15
0	4
0	27
0	2
0	1
0	1
0	1
0	10
0	17
0	4
0	27
0	0
1	23
0	0
1	55
0	2
0	6
0	0
0	0
1	20
0	6
0	10
0	0
0	0
3	32
0	7
0	41
0	33
0	1
0	7
0	1
0	11
1	14
0	6
0	0
0	0
0	19
0	1
0	2
0	5
0	40
1	56
0	34
1	44
0	1
0	0
0	20
0	13
0	20
0	2
0	1
0	0
0	1
0	24
0	0
0	12
0	0
0	2
0	2
0	10
0	0
0	0
0	1
0	0
0	2
0	24
0	3
0	8
0	11
0	3
0	14
0	1
0	0
0	2
0	2
0	27
0	34
0	1
0	24
0	18
0	0
0	11
0	1
0	13
0	17
3	79
0	0
0	6
0	1
0	31
2	60
0	6
0	2
0	29
0	2
0	0
0	3
0	1
0	6
0	1
0	4
0	2
0	28
1	49
0	23
0	3
0	5
0	2
0	2
0	2
0	0
0	0
0	1
0	1
0	0
0	8
0	6
0	4
0	0
2	80
0	21
0	7
0	2
0	0
0	27
0	3
0	6
0	8
0	16
0	9
0	1
0	9
0	0
0	9
0	32
0	2
0	9
0	3
0	8
0	2
0	2
0	1
0	9
1	45
0	2
0	3
0	4
0	0
0	31
0	13
7	74
0	4
0	0
0	1
9	101
0	5
0	20
0	4
0	1
0	5
0	3
30	109
0	1
3	74
2	61
0	40
0	2
0	2
0	5
0	27
0	12
0	17
0	4
0	12
0	0
0	2
0	1
0	2
0	0
0	0
0	3
0	11
1	37
0	8
0	10
0	9
0	16
0	15
0	2
0	3
0	22
0	6
0	2
0	17
0	0
0	0
0	0
2	65
0	0
0	9
1	22
0	26
0	0
0	0
3	75
0	0
0	1
0	1
0	0
0	1
0	6
0	2
0	3
0	0
0	2
0	0
0	5
0	3
1	47
0	0
0	1
0	0
0	3
0	5
0	3
0	22
0	13
1	19
0	0
0	1
0	9
0	2
0	0
0	2
0	1
1	60
0	5
0	3
0	0
0	8
0	4
0	13
0	2
0	5
0	47
0	0
0	5
0	0
0	5
0	16
0	2
0	7
0	4
0	7
1	56
0	9
0	44
2	78
0	25
0	4
0	0
0	4
3	59
0	13
1	19
0	2
0	10
0	1
0	8
1	25
1	78
0	12
0	1
0	3
0	22
0	22
0	0
0	2
0	0
0	18
0	2
0	11
0	11
0	5
0	1
0	17
0	56
0	14
0	32
0	3
0	0
0	1
0	2
6	59
0	22
0	13
0	12
0	15
0	0
0	28
0	3
0	1
0	5
0	44
0	1
0	0
0	2
3	51
0	2
0	14
0	17
0	12
0	1
0	3
0	2
0	1
0	5
0	35
0	0
0	0
0	17
0	0
0	1
0	5
0	15
0	0
1	58
0	0
0	3
0	2
0	11
0	7
0	20
0	12
0	5
0	15
0	0
0	19
0	1
0	1
0	5
0	5
0	1
0	16
0	2
0	2
0	3
0	6
0	2
0	8
0	1
0	48
0	16
0	5
0	0
0	8
0	29
0	10
0	2
0	37
0	1
0	0
0	13
0	1
0	0
0	7
0	4
0	19
1	17
0	1
0	4
0	2
0	1
0	41
0	0
0	5
0	0
0	5
0	5
0	10
3	56
1	25
0	5
0	3
0	1
0	8
0	39
0	9
0	0
0	0
0	8
0	1
0	15
0	20
0	40
0	2
0	1
0	11
0	4
0	10
0	7
0	0
0	0
0	3
0	10
0	12
0	0
1	42
0	0
0	18
0	11
0	19
0	2
0	2
0	0
0	15
0	1
0	1
0	0
0	5
0	21
0	7
0	3
0	17
0	1
4	63
2	75
0	8
0	3
0	0
0	1
0	2
0	0
1	35
0	13
0	2
0	10
13	99
0	8
0	22
0	12
0	0
0	1
0	8
0	12
4	62
0	3
0	1
0	1
0	1
0	3
0	5
0	7
0	0
0	0
0	15
0	0
0	4
0	0
0	0
0	3
0	24
0	0
0	0
0	53
0	6
0	0
0	10
0	3
0	8
0	0
0	1
0	0
0	0
0	3
0	6
0	3
0	4
16	94
0	0
0	2
0	4
0	42
0	2
0	4
0	8
0	0
1	15
0	0
0	4
0	2
0	3
0	0
0	2
0	43
2	52
0	3
0	31
0	0
0	1
0	12
0	3
0	3
0	6
0	0
0	2
0	4
0	2
0	2
0	1
0	8
0	0
0	0
0	27
0	12
0	20
0	10
0	16
2	84
0	0
0	20
1	45
1	68
0	6
0	0
0	1
1	40
0	1
0	12
0	4
0	3
0	16
0	13
0	0
0	3
0	5
0	4
0	5
0	8
0	2
0	9
1	15
0	9
0	16
0	12
0	0
0	0
0	0
0	0
0	25
0	1
0	16
0	1
0	2
0	24
0	65
0	1
0	29
3	64
0	8
0	0
0	6
0	44
0	7
0	0
0	1
0	16
0	4
0	0
0	5
0	10
0	0
0	9
0	3
0	10
3	30
0	5
0	0
0	16
0	0
0	0
0	1
0	9
0	10
0	0
0	0
0	4
0	1
0	36
1	33
0	0
0	0
0	12
0	0
0	3
0	10
0	4
0	9
0	0
0	4
0	9
0	19
0	17
0	83
0	1
0	2
0	6
0	0
2	25
0	9
0	6
1	49
2	46
0	0
0	19
0	1
0	9
0	23
3	51
0	13
0	6
0	0
0	4
0	2
0	8
0	18
0	0
1	45
0	1
0	0
0	5
0	2
0	10
0	0
0	1
0	8
0	2
0	4
0	15
0	9
0	2
0	5
0	6
0	0
0	9
0	2
0	6
0	0
0	38
0	0
0	3
0	0
0	0
0	8
0	1
0	7
0	0
0	2
0	4
0	10
0	0
0	10
0	20
0	4
0	16
0	0
0	0
0	1
9	92
0	9
0	17
0	6
0	2
0	1
20	108
0	3
0	0
0	7
0	0
0	15
0	19
0	3
0	29
0	4
0	0
0	4
0	30
0	9
0	2
0	0
0	12
0	9
0	3
0	9
0	0
0	0
0	0
0	1
0	18
0	6
0	7
0	0
3	73
0	1
0	4
0	7
0	1
0	29
1	46
1	62
0	6
0	0
0	0
0	0
15	111
0	0
0	7
0	6
0	0
0	18
0	41
0	3
0	13
0	11
0	1
0	8
0	1
0	10
0	17
0	20
0	2
0	5
0	13
0	2
0	2
0	3
28	115
6	90
0	0
0	0
0	24
0	17
0	1
0	21
0	2
0	5
0	11
0	4
0	1
0	0
0	14
2	81
0	4
0	3
0	4
0	2
0	17
0	3
0	15
0	36
0	15
0	29
0	18
0	0
1	15
1	58
0	2
0	1
0	33
0	1
0	0
0	5
0	0
0	13
0	27
0	4
0	0
33	133
0	1
0	11
0	3
0	3
1	68
0	2
0	2
0	1
0	14
0	33
0	10
0	6
0	10
0	0
0	1
0	52
0	35
0	6
0	10
0	5
0	6
0	2
2	64
0	2
0	43
0	7
0	46
0	0
0	5
0	0
0	28
0	3
0	30
0	0
0	0
0	9
0	29
0	41
0	4
0	40
0	14
0	21
0	6
0	1
0	43
0	0
0	0
0	32
0	1
0	0
0	4
0	20
0	12
0	5
0	0
0	1
0	3
0	0
0	4
0	7
0	4
0	20
0	0
0	3
0	2
0	1
0	0
1	8
0	13
0	5


==> forced-constraints-20-1.2.dat <==
Forced-equals	Forced-not-equals
32	122
42	112
43	111
7	69
34	119
5	75
30	109
39	115
28	109
28	119
40	114
33	121
22	106
29	116
21	101
36	113
13	99
30	121
28	107
26	96
33	121
29	117
36	118
37	117
39	115
31	123
44	110
41	111
30	106
38	116
34	116
30	119
37	117
35	119
12	89
31	123
32	120
34	119
14	112
32	122
37	108
22	107
25	120
37	117
43	111
32	122
33	121
29	121
31	123
36	118
32	114
14	92
33	117
32	122
33	117
35	119
42	112
23	101
25	98
36	118
30	114
30	108
32	122
30	115
33	121
28	114
11	72
25	101
31	98
37	117
41	113
16	99
34	120
25	110
34	119
10	71
34	111
32	117
41	113
30	116
32	122
41	113
28	126
33	121
16	99
44	110
19	105
37	117
7	93
33	121
42	112
37	117
41	113
37	117
4	81
29	98
43	111
12	94
35	119
43	111
34	112
33	121
24	110
29	100
28	119
31	123
37	117
12	86
39	115
34	120
31	117
4	60
38	116
41	113
1	72
35	119
33	117
34	120
21	98
33	113
40	111
39	115
25	108
42	112
31	121
31	123
32	121
26	109
29	109
37	117
42	112
34	120
36	118
33	108
37	117
37	117
2	64
30	124
28	108
32	122
41	113
37	114
30	118
19	104
23	105
37	117
20	88
33	121
32	107
37	117
33	121
35	119
32	108
24	117
20	105
6	73
8	71
21	116
36	114
39	115
41	113
10	82
8	88
31	123
37	117
39	115
27	118
34	120
32	117
37	109
32	122
32	122
30	124
34	115
23	106
39	115
43	111
33	117
37	109
28	121
40	114
30	116
37	117
29	111
34	112
32	122
34	120
36	115
41	113
36	118
34	120
27	99
30	118
36	118
32	117
32	122
40	114
32	122
11	92
33	121
26	124
35	119
26	110
21	115
41	111
45	109
31	123
1	48
15	82
36	111
41	113
34	119
35	113
30	111
34	114
32	116
31	123
33	112
28	119
15	104
43	111
32	111
34	100
26	112
23	106
38	116
14	93
37	117
33	109
41	113
28	108
27	104
34	119
32	122
40	111
32	112
34	120
36	118
34	120
37	117
30	124
28	107
31	123
33	121
33	121
25	106
40	114
34	114
37	113
28	111
30	104
14	83
26	122
30	118
36	118
25	112
33	120
39	111
33	121
28	118
34	117
28	126
30	117
27	124
26	100
20	106
31	123
33	116
29	112
6	86
22	111
28	126
32	117
37	117
31	123
38	116
29	118
30	114
34	113
38	116
34	115
43	111
37	108
30	119
35	119
40	114
30	124
37	117
14	87
16	106
41	113
41	113
33	120
36	113
24	112
33	121
35	119
36	114
41	113
11	93
30	124
32	121
27	119
36	118
19	109
30	117
43	111
32	122
20	115
37	108
32	122
36	109
18	93
13	85
37	117
33	121
23	113
40	114
27	104
33	120
27	114
17	107
32	122
37	108
25	102
33	121
31	101
43	111
33	121
24	114
37	117
30	124
7	82
41	113
31	123
32	122
33	113
37	117
31	123
23	119
37	106
39	115
30	114
28	119
41	113
36	114
21	98
35	119
38	107
32	122
31	123
31	111
36	109
27	101
41	113
33	117
42	112
37	113
41	113
41	113
37	117
35	119
32	122
41	113
21	96
43	111
28	114
41	113
37	117
34	111
28	116
41	113
38	116
28	111
26	101
37	113
26	120
14	93
33	121
32	122
37	117
34	106
43	111
28	105
33	121
29	125
28	121
31	113
37	117
27	116
29	125
28	126
12	87
36	118
32	117
41	113
11	87
40	114
37	117
27	102
30	119
39	115
32	113
40	114
23	106
28	121
35	119
37	111
12	91
29	112
22	100
36	118
32	122
35	119
33	117
33	121
33	121
19	95
35	119
30	112
36	118
30	119
36	117
27	125
31	123
37	117
34	119
32	107
32	111
31	123
37	117
27	123
40	114
38	116
22	120
7	90
16	104
31	121
37	117
34	120
28	107
33	121
34	120
24	105
14	98
35	119
36	114
37	113
31	123
32	110
37	117
26	112
26	107
39	115
31	111
37	117
36	110
33	111
29	119
30	107
35	119
36	117
38	113
33	115
38	108
31	123
17	99
30	124
34	116
28	120
37	117
44	110
11	89
29	123
4	66
43	111
32	122
37	117
32	122
3	61
24	97
37	105
37	117
36	103
36	114
34	120
7	85
29	125
32	118
19	110
41	113
33	121
39	115
29	119
12	93
36	113
13	95
37	112
37	117
29	121
31	123
31	123
44	110
31	123
31	104
28	117
43	111
25	112
32	110
4	74
37	117
41	113
7	83
34	120
22	108
16	96
9	74
35	119
37	117
34	120
34	120
39	115
34	112
33	111
35	119
36	118
37	117
23	100
43	111
38	116
37	107
29	105
34	120
36	118
14	95
26	118
30	117
37	112
31	118
32	113
40	114
34	120
37	117
45	109
37	117
37	117
42	112
47	107
7	80
10	94
21	116
35	119
30	108
32	113
23	103
37	117
35	119
33	121
34	113
20	89
44	110
17	99
14	92
34	116
8	76
36	116
28	107
28	117
38	116
35	106
7	66
34	120
13	87
34	105
42	112
11	96
41	111
0	61
32	112
35	119
20	99
33	121
34	113
22	110
41	113
30	104
46	108
27	127
29	106
15	106
41	113
15	108
15	89
30	117
34	120
41	113
43	111
30	113
25	114
40	109
34	119
39	115
36	114
29	119
45	109
32	113
40	114
30	122
11	96
30	118
31	117
28	115
32	115
35	119
14	102
29	117
39	115
12	86
31	123
29	118
45	109
37	117
27	105
35	119
28	106
11	94
22	93
35	119
10	93
37	117
33	121
12	94
43	111
5	76
20	99
36	109
32	122
37	109
33	121
34	119
38	116
28	109
34	119
37	113
10	89
36	118
36	110
29	108
37	117
19	94
33	120
35	119
39	112
39	115
34	120
34	120
29	125
34	119
32	108
38	113
38	116
37	117
32	122
33	117
15	96
41	113
36	108
28	104
30	124
20	96
28	116
34	116
32	113
30	113
16	86
33	113
28	97
37	117
33	121
12	92
27	102
38	116
32	104
30	113
22	117
37	117
33	117
38	116
32	107
25	106
35	114
33	121
42	112
15	88
30	122
37	117
39	115
2	58
34	120
46	108
12	83
31	120
32	109
13	97
36	114
19	107
33	121
31	123
17	107
38	116
35	119
34	120
21	105
26	117
30	116
31	123
30	124
38	116
30	118
32	121
13	97
43	111
34	116
37	113
30	119
38	116
34	120
39	115
32	122
36	117
6	78
37	117
41	113
36	118
26	115
38	116
41	113
37	117
30	124
41	113
25	105
3	54
20	105
33	120
29	125
26	112
14	94
13	84
41	113
8	77
33	120
28	103
29	106
35	119
8	85
18	99
33	121
39	112
32	122
32	122
28	126
41	113
32	122
26	116
12	99
31	115
37	117
37	117
41	113
20	108
31	123
43	111
35	119
25	104
41	113
37	117
34	113
15	90
43	111
40	111
43	111
33	116
21	117
37	117
11	95
19	89
36	118
41	106
22	116
26	110
34	120
37	117
43	111
33	121
31	123
33	117
41	113
43	111
34	114
25	116
28	98
40	114
38	116
34	120
27	111
41	113
37	117
37	113
40	110
31	115
8	88
28	117
20	98
14	97
43	111
36	118
32	122
34	120
42	112
41	113
39	115
34	120
37	117
24	117
34	109
37	117
34	120
34	120
38	105
35	119
42	112
38	107
15	82
32	122
28	123
37	109
31	123
34	120
41	113
31	123
18	93
37	109
27	110
28	105
32	119
39	115
8	88
33	121
36	113
2	79
37	117
29	125
35	119
37	117
28	106
18	85
32	121
33	120
28	114
36	113
41	113
37	117
24	120
32	122
42	112
39	108
41	113
2	52
43	111
37	117
32	122
28	117
13	96
1	52
31	123
27	123
33	119
29	109
36	118
20	103
20	96
37	113
28	112
22	104
32	112
41	113
34	109
21	101
11	92
28	115
34	111
20	106
32	121
34	120
39	115
37	117
41	113
30	116
31	123
39	115
26	115
33	121
45	109
31	123
18	95
37	117
37	117
35	119
36	117
14	80
28	110
41	113
40	114
30	119
29	119
33	121
4	71
34	120
31	123
32	113
30	124
32	122
41	113
34	120
6	82
23	98
27	96
28	120
34	120
35	119
28	119
20	102
37	117
33	121
33	121
32	121
42	112
34	112
33	121
7	85
35	119
36	114
25	102
33	121
29	119
32	120
36	118
22	100
42	112
30	117
37	117
22	103
28	118
36	118
31	123
36	118
45	109
35	119
24	94
41	113
37	113
43	111
31	123
38	116
36	118
32	121
43	111
29	123
38	107
28	104
28	121
22	111
12	93
35	119
32	122
37	117
33	119
42	112
33	121
34	120
41	113
22	113
25	100
29	117
10	95
17	92
40	114
33	121
20	102
38	106
40	114
33	121
27	119
28	115
38	113
10	82
36	118
11	79
28	107
37	112


==> forced-constraints-20-1.5.dat <==
Forced-equals	Forced-not-equals
34	102
38	107
42	103
32	113
30	110
41	104
37	108
27	94
30	103
34	111
37	108
40	105
33	104
33	112
41	104
38	104
42	103
41	102
30	115
31	107
45	100
40	105
29	112
34	107
37	108
25	109
41	104
43	102
37	99
34	111
41	104
40	102
35	110
35	110
42	97
42	103
34	107
43	102
39	103
32	99
35	110
38	107
39	106
41	104
28	110
43	102
36	109
36	109
35	110
33	110
34	111
41	104
36	106
39	106
37	108
43	102
40	102
32	106
24	97
29	113
33	110
33	112
41	104
31	114
35	110
41	104
43	102
40	103
34	111
28	108
39	100
37	97
31	114
39	106
28	90
41	104
31	114
37	99
38	107
36	109
37	108
33	112
41	104
37	108
33	112
37	108
42	103
40	105
37	108
36	109
37	108
26	102
40	105
32	113
36	99
31	114
37	104
38	107
38	107
34	104
37	108
32	112
41	104
36	109
39	101
39	106
41	104
34	110
36	99
34	107
29	116
34	111
33	112
40	105
38	107
42	103
32	108
42	103
39	106
33	107
41	104
37	104
33	111
37	104
40	105
32	113
36	109
33	112
41	104
42	103
35	110
44	101
40	105
34	110
43	102
42	103
33	112
35	110
30	107
39	106
37	108
25	114
41	104
36	109
37	108
25	100
37	108
34	111
33	112
40	105
37	102
25	102
26	106
29	98
34	111
21	90
34	111
30	103
40	97
42	103
40	105
41	104
36	109
31	100
43	102
40	105
38	105
33	109
41	104
33	112
43	102
41	104
38	107
44	101
31	114
33	112
37	108
43	102
34	111
37	108
33	112
33	112
32	113
44	101
41	104
35	110
32	113
38	107
38	107
35	110
41	104
41	104
43	98
32	112
41	104
41	104
38	107
36	109
35	110
32	113
35	110
37	108
40	102
33	112
39	106
37	108
33	112
42	103
40	105
43	102
33	112
41	104
41	104
44	101
38	107
33	107
36	109
41	104
27	100
29	116
31	114
36	104
37	108
35	110
32	105
36	109
33	102
40	105
38	107
37	108
34	111
35	102
39	106
38	102
37	108
33	112
32	101
33	112
38	107
41	104
34	111
31	107
33	112
36	109
39	106
41	104
37	100
31	114
41	104
36	99
41	104
38	106
29	113
36	109
32	113
31	114
37	108
41	104
39	106
32	108
39	106
33	112
36	109
25	98
37	108
30	109
51	94
37	108
43	102
41	104
40	104
30	109
32	97
41	104
41	104
36	109
33	110
41	104
37	108
36	105
41	104
39	106
34	111
35	110
38	107
36	109
37	108
34	102
33	112
42	103
32	102
35	106
41	104
41	104
32	107
37	108
37	108
41	104
26	119
41	104
39	106
38	107
36	108
35	110
36	100
37	108
44	101
33	112
40	98
34	111
41	104
33	112
36	109
37	108
30	107
41	104
41	104
41	102
41	104
35	110
37	108
31	107
43	102
32	113
34	111
35	110
42	103
41	104
32	104
31	110
41	104
32	112
41	104
42	103
33	111
37	105
39	103
30	115
39	106
32	107
37	98
34	110
43	102
41	104
38	107
31	114
37	97
41	104
40	105
28	92
41	104
41	104
41	102
32	113
32	113
33	112
38	107
42	103
41	104
33	112
41	104
40	105
31	114
38	107
33	99
37	108
35	104
28	113
37	108
31	107
38	96
37	103
37	101
34	99
41	104
43	102
33	104
37	108
37	99
41	104
38	107
41	104
42	103
40	105
30	92
27	101
41	104
28	110
42	103
32	113
25	103
30	109
41	104
31	108
32	107
35	110
40	102
41	104
40	105
41	104
32	87
37	108
32	113
41	104
41	104
29	113
34	108
32	112
40	105
29	116
33	106
34	111
41	104
34	111
28	100
37	108
43	102
34	111
39	106
27	97
37	108
34	111
37	108
37	102
38	107
42	103
37	108
37	108
37	105
34	111
41	104
35	110
38	104
37	108
35	110
33	111
40	105
30	115
41	104
37	108
32	113
33	112
34	93
37	108
36	109
34	97
42	103
43	102
37	108
33	112
31	114
34	110
36	109
33	112
39	106
32	102
41	102
29	98
38	107
34	111
36	109
38	107
31	103
43	102
33	112
43	102
29	108
32	113
39	103
33	112
36	109
38	107
32	113
36	99
36	98
37	98
33	112
39	106
41	104
37	108
34	110
44	98
31	112
34	106
30	110
37	99
34	111
33	107
32	105
33	112
40	105
37	108
31	114
39	98
33	112
41	104
31	114
40	105
36	109
42	103
43	102
34	110
40	105
41	104
40	105
41	104
33	112
32	113
41	104
31	104
41	104
33	112
29	107
43	102
32	105
39	106
36	109
27	93
43	102
38	99
40	105
29	97
40	105
40	105
34	100
34	103
43	102
33	108
37	108
39	99
30	103
43	102
41	104
34	111
43	102
44	101
29	108
34	99
39	106
26	115
43	102
30	103
28	108
37	108
41	104
37	108
32	106
41	104
34	111
33	112
32	113
37	108
41	104
41	104
41	104
38	107
35	110
43	102
36	104
36	109
35	110
36	109
33	112
29	109
41	104
30	115
37	100
30	113
36	109
38	107
32	109
31	114
29	108
33	112
47	98
37	95
32	113
33	112
34	107
43	102
37	108
41	104
38	107
21	93
32	113
35	110
29	110
37	99
43	102
37	108
36	109
41	104
33	112
35	110
37	108
30	113
38	107
35	110
40	101
32	100
43	102
34	111
37	108
41	104
34	111
40	105
36	105
35	110
31	105
41	104
36	109
42	96
28	109
39	106
38	107
36	106
25	112
30	97
30	99
28	107
32	113
29	112
35	110
32	108
37	108
25	89
27	107
26	107
46	98
36	100
43	102
42	103
39	106
45	100
33	112
36	106
36	100
37	98
34	111
36	109
37	108
43	102
30	107
34	111
37	108
41	104
36	104
33	112
40	101
27	114
42	103
38	107
38	107
38	107
40	105
43	102
31	106
42	103
39	106
32	104
31	109
39	102
36	109
41	104
41	104
41	104
39	106
38	104
41	104
37	108
40	105
43	102
29	114
37	108
41	104
29	108
43	102
38	103
36	109
36	109
39	95
36	109
39	106
47	98
32	108
33	112
36	109
45	100
36	108
40	105
36	109
37	107
29	116
33	112
36	109
43	102
30	113
42	103
44	101
43	102
36	109
40	102
28	109
43	102
34	107
45	100
33	112
34	110
35	110
39	106
42	103
39	106
35	110
32	113
43	102
34	111
47	98
43	102
34	111
35	110
40	105
33	112
37	108
32	113
40	105
41	104
33	111
30	108
28	91
42	103
37	108
35	110
35	110
25	97
40	105
30	113
33	112
32	107
31	114
38	107
34	99
41	104
36	109
34	103
43	102
43	102
42	103
34	107
30	112
38	107
41	104
28	104
37	108
40	105
36	109
39	106
41	104
38	107
41	104
40	105
41	104
33	107
37	98
35	110
36	105
33	107
34	106
39	106
33	112
33	112
29	107
37	108
34	111
37	108
41	104
34	111
31	114
37	108
32	113
34	111
33	112
36	108
43	102
37	100
38	107
37	108
37	108
39	106
37	108
33	112
41	104
37	108
41	104
38	104
42	103
33	102
31	114
41	104
30	115
43	102
41	104
36	107
43	102
38	97
31	114
41	104
41	104
38	99
36	108
28	104
31	107
43	102
31	114
40	105
33	112
33	112
41	104
32	104
37	108
32	96
26	107
25	107
41	104
31	114
29	106
37	104
37	108
25	88
41	104
37	108
41	104
33	112
32	113
43	102
40	99
36	109
40	105
39	106
43	102
30	110
32	113
34	111
37	108
41	104
32	113
42	103
41	104
40	102
43	102
47	98
29	104
32	108
43	102
30	103
42	103
33	112
33	112
32	104
33	104
42	103
42	103
32	113
27	103
28	110
36	109
42	103
40	105
35	110
45	100
42	103
33	112
33	111
37	108
41	104
42	103
43	100
37	108
34	107
39	106
34	111
29	110
37	108
37	108
36	109
40	105
41	104
39	106
41	104
37	108
33	112
43	102
42	100
41	104
36	99
31	112
30	107
32	113
38	98
45	100
38	107
35	110
33	112
40	105
39	102
34	111
38	107
35	110
37	108
36	109
28	103
39	99
37	108
29	92
41	104
41	104
25	99
32	113
33	112
37	108
36	109
28	104
32	113
32	113
36	104
37	108
33	106
36	109
37	105
32	112
41	104
31	114
38	107
35	110
38	104
28	103
35	110
24	102
38	107
41	104
36	109
36	109
41	104
41	104
46	98
34	111
33	105
40	105
40	105
39	106
37	105
41	104
28	98
41	102
38	107
32	99
38	107
28	113
40	105
34	111
31	114
29	105
37	108
40	105
37	108
42	103
29	110
35	110
40	105
36	99
31	114
37	108
34	107
37	108
38	107
30	108
43	102
38	101
36	109
35	110
37	108
34	107
37	108
46	99
34	111
34	111
31	114
40	102
41	104
42	101
34	98
41	104
41	104
36	109
40	105
39	106
41	102
33	112
43	99
36	109
31	102

==> forced-constraints-20-1.dat <==
Forced-equals	Forced-not-equals
0	40
32	122
34	126
10	66
29	129
7	59
6	73
1	42
34	122
1	49
11	96
36	109
0	34
0	31
38	122
0	22
18	117
2	71
6	100
31	123
1	46
8	101
28	129
12	92
4	71
36	124
30	117
32	128
11	97
37	123
2	69
6	72
9	86
37	123
6	101
29	131
0	63
32	111
0	85
7	87
12	103
26	127
3	71
14	95
5	75
33	127
0	36
29	120
1	58
5	97
0	37
43	117
0	49
1	64
13	88
17	107
29	117
4	73
0	41
0	30
7	94
9	108
32	116
6	80
0	25
4	90
14	106
4	73
33	114
11	105
25	117
20	112
1	41
2	63
1	43
24	107
0	16
34	126
0	55
38	122
28	126
2	48
33	127
35	125
8	100
37	119
40	116
8	96
3	82
0	31
3	82
14	99
12	92
4	83
31	129
2	60
29	131
36	116
12	85
33	127
4	78
29	124
38	122
36	124
0	56
41	119
2	47
4	62
10	84
7	67
0	56
13	84
2	66
0	8
8	87
1	57
0	16
0	29
22	115
6	83
5	73
10	96
8	83
11	108
10	99
32	117
38	122
15	93
11	83
13	87
34	120
33	120
43	117
28	132
28	125
29	107
18	110
1	48
34	123
19	108
13	97
27	116
0	43
1	59
8	91
3	74
0	41
10	99
5	60
25	109
35	125
1	64
29	118
15	97
6	90
3	67
3	81
2	57
32	128
31	105
3	64
1	49
18	113
33	126
13	118
31	129
0	49
28	119
28	125
8	104
8	87
30	122
6	85
37	123
35	125
5	68
1	62
0	67
2	65
18	100
0	41
7	101
4	85
33	127
35	125
2	48
2	40
12	103
2	68
4	86
4	78
16	95
36	124
16	107
28	129
4	72
33	121
14	109
15	90
0	59
39	121
37	123
7	90
8	85
36	106
1	51
36	111
8	85
43	117
0	55
33	127
2	68
32	128
33	114
31	108
37	120
36	124
32	115
0	40
4	79
33	115
4	95
27	133
3	41
3	88
0	14
16	93
0	37
27	127
0	25
20	104
14	95
12	95
1	68
6	61
7	93
32	119
28	115
1	55
30	107
27	121
3	88
36	124
21	117
33	127
3	88
24	116
3	72
0	35
31	129
33	127
17	99
0	23
1	75
3	38
14	89
1	43
31	119
1	52
12	107
40	120
4	64
0	35
32	119
21	105
0	30
5	54
5	80
41	119
33	119
5	80
31	129
25	118
6	55
7	93
1	71
42	118
2	56
31	124
43	117
0	64
19	111
4	89
29	123
2	75
23	106
37	112
17	95
38	117
0	30
2	70
23	116
11	93
33	127
0	50
14	100
4	92
42	118
23	114
26	124
19	118
9	96
17	109
36	123
22	107
0	28
16	107
8	94
25	125
37	123
4	91
8	71
15	97
0	28
0	19
1	73
15	93
24	112
37	123
35	125
6	77
0	62
3	81
1	57
1	53
37	120
6	63
5	95
3	59
36	115
29	105
34	116
0	26
2	65
33	116
15	99
3	60
29	123
35	125
33	127
30	122
32	128
21	98
0	43
14	104
4	76
2	75
7	101
2	74
12	98
2	60
3	56
22	108
7	75
34	126
5	77
12	93
1	52
25	114
3	79
19	113
33	105
0	40
4	59
37	123
14	97
2	78
11	83
1	42
7	69
8	83
31	116
23	112
29	122
32	121
41	119
4	80
37	123
11	95
22	116
34	110
1	27
40	120
1	61
41	119
10	79
21	113
20	105
0	32
0	27
5	65
6	92
5	82
0	71
0	31
17	110
4	93
33	127
28	121
23	107
26	134
7	65
3	56
5	60
6	78
33	127
1	37
4	84
15	96
6	91
35	109
36	124
25	115
0	44
31	115
13	95
0	37
8	82
8	89
3	56
24	119
18	108
31	108
13	91
25	124
6	95
3	53
4	97
26	128
28	120
25	126
1	43
13	87
3	64
31	129
10	92
5	78
10	98
3	70
0	46
2	78
0	51
32	118
29	111
19	103
4	62
1	37
4	71
29	107
28	125
7	70
15	101
8	87
25	116
28	124
30	130
9	100
7	100
1	55
3	60
4	67
33	127
15	86
2	66
36	117
0	5
6	80
14	92
22	96
32	119
3	100
6	96
0	38
8	90
37	123
0	45
21	99
4	65
0	27
4	70
28	117
3	71
32	122
0	34
9	99
15	105
8	97
2	67
11	90
0	63
13	95
24	114
21	107
0	17
0	52
6	70
34	126
37	123
34	126
34	125
6	75
0	54
10	87
4	86
10	97
11	105
2	64
11	97
30	121
0	65
7	79
1	53
25	115
33	127
30	130
12	91
31	125
4	72
1	50
38	122
31	122
3	60
31	119
15	99
20	102
0	49
30	124
4	55
34	126
24	115
36	119
8	79
13	95
2	56
38	122
41	119
47	113
37	119
18	108
8	93
0	26
34	126
8	76
4	81
33	127
39	109
5	83
14	106
1	57
16	97
36	124
1	37
28	105
22	108
7	90
17	99
10	101
3	55
6	76
28	117
3	84
12	83
26	121
32	123
29	127
14	107
2	48
1	71
13	104
6	101
0	27
1	52
13	97
6	73
16	91
4	70
38	119
2	59
7	53
10	90
2	58
34	119
38	122
33	127
25	114
13	103
36	124
7	78
5	99
33	127
16	105
0	37
39	118
1	78
4	95
3	79
5	86
3	71
4	73
21	106
11	91
4	78
7	101
1	68
31	124
7	68
0	68
5	86
1	59
2	71
4	92
25	115
1	44
22	114
34	126
5	71
19	115
41	119
33	127
36	124
13	105
31	129
32	120
1	54
39	117
28	124
7	84
22	105
15	111
27	114
1	57
0	62
1	27
29	114
6	83
24	129
10	89
2	60
11	89
4	79
33	127
19	97
32	128
6	83
8	79
33	127
2	73
27	108
37	123
25	109
35	125
17	97
31	123
2	69
1	33
2	52
24	105
23	121
21	114
2	57
4	72
0	27
6	98
37	113
1	20
2	55
33	127
5	83
3	70
10	98
37	123
20	96
28	114
30	114
3	75
25	121
29	125
0	60
33	114
10	91
2	71
18	111
23	117
33	119
1	56
6	79
43	117
20	104
8	87
8	74
34	116
33	127
10	81
1	66
0	15
0	50
10	87
14	103
34	126
6	74
28	105
29	121
34	126
2	70
31	129
0	31
19	106
5	85
4	102
32	119
28	123
5	94
1	70
2	51
29	125
28	125
12	95
26	118
13	92
41	119
36	115
4	75
1	36
5	67
1	48
38	122
37	113
32	128
1	66
30	123
41	119
1	43
1	65
1	71
32	117
1	78
33	127
1	49
30	124
20	103
35	125
2	80
7	94
10	105
5	87
34	112
11	92
43	117
26	119
29	122
1	52
23	112
26	118
0	33
0	39
3	67
30	119
43	117
14	92
31	124
32	128
40	120
32	128
29	118
33	127
30	116
11	100
13	95
9	97
5	91
31	129
0	29
25	102
0	18
13	106
24	118
3	79
3	59
32	128
36	114
24	123
13	96
34	115
30	118
12	95
19	97
40	120
31	127
21	99
17	103
29	113
6	95
33	127
36	114
2	74
34	126
1	54
37	123
32	119
0	36
41	119
0	34
3	72
8	85
6	87
36	124
0	53
29	129
10	95
6	83
29	119
12	103
41	119
3	68
9	103
29	125
2	60
37	114
33	127
35	113
13	96
16	91
32	128
20	104
28	129
24	103
12	98
17	104
6	80
22	109
2	82
30	120
7	86
0	33
0	35
7	53
1	38
15	85
27	114
27	110
6	88
38	122
0	25
0	15
31	129
21	110
32	127
16	98
27	117
0	30
20	115
0	28
34	116
8	93
37	123
12	105
16	93
16	108
34	126
32	128
0	48
7	74
2	69
27	116
12	103
33	127
0	18
5	77
26	121
23	101
2	68
11	91
37	123
1	29
10	96
2	73
12	79
25	117
13	95
1	51
33	126
9	94
12	109
7	86
32	123
37	118
4	48
11	100
8	80
2	67
11	105
30	128
33	127
2	52
0	30
4	66
5	99
5	86
18	112
9	73
8	88
0	46
0	41
28	125
17	108
1	72
23	96
8	96
26	122
7	77
3	74
2	71
2	58
13	85
8	89
14	98
34	126
1	39
1	37
30	125
0	42
2	51
42	118
10	84
0	34
5	74
32	113
2	55
9	77
8	84
7	69
1	52
23	127
28	106
3	68
31	129
31	129
25	121
38	114
1	50
4	45
36	120
0	29
24	125
6	77
34	121
0	27
13	99
1	67
36	120
26	120
0	47
8	102
32	128
29	117
3	56
2	58
1	55
31	129
23	111
2	62
17	91
12	83
0	48
28	129
0	65
4	74
5	85
0	41
1	47
36	124
0	47
32	113
1	64
23	103
0	40
24	103
24	121
8	89
9	89
2	61
2	65
33	127
5	62
26	119
0	44
31	129
1	44
1	60
0	40
4	68
7	87
4	74
0	46
34	126
41	119
6	89
1	44
4	66
20	106


==> unsat-vs-pt-10.dat <==
beta	e	c	UnsatLevel	UnsatAvg	Unsat10	Unsat25	Unsat50	Unsat75	Unsat90
0.5	5	5	0	0	0	0	0	0	0
0.6	6	6	0.00048780487804878	0.00048780487804878	0	0	0	0	0
0.7	7	7	0.00878048780487805	0.00878048780487805	0	0	0	0.02	0.02
0.8	8	8	0.0492682926829268	0.0492682926829269	0.02	0.02	0.04	0.08	0.1
0.9	9	9	0.168780487804878	0.168780487804878	0.12	0.14	0.16	0.18	0.22
1	11	10	0.473170731707317	0.473170731707317	0.38	0.42	0.46	0.5	0.56
1.1	12	11	0.65609756097561	0.65609756097561	0.6	0.62	0.66	0.7	0.74
1.2	13	12	0.823414634146341	0.823414634146341	0.76	0.8	0.82	0.86	0.88
1.3	14	13	0.912682926829268	0.912682926829269	0.88	0.88	0.92	0.94	0.96
1.4	15	14	0.953170731707317	0.953170731707317	0.92	0.92	0.96	0.98	1
1.5	16	15	0.977560975609756	0.977560975609756	0.96	0.96	0.98	1	1
1.6	17	16	0.99219512195122	0.99219512195122	0.98	0.98	1	1	1
1.7	18	17	0.995121951219512	0.995121951219512	0.98	1	1	1	1
1.8	19	18	0.997560975609756	0.997560975609756	1	1	1	1	1
1.9	20	19	1	1	1	1	1	1	1


==> unsat-vs-pt-30.dat <==
beta	e	c	UnsatLevel	UnsatAvg	Unsat10	Unsat25	Unsat50	Unsat75	Unsat90
0.8	40	24	0	0	0	0	0	0	0
0.833333333333333	41	25	0	0	0	0	0	0	0
0.866666666666667	43	26	0.00536585365853659	0.00536585365853659	0	0	0	0	0.02
0.9	45	27	0.0326829268292683	0.0326829268292683	0	0	0.02	0.06	0.06
0.933333333333333	46	28	0.109268292682927	0.109268292682927	0.06	0.08	0.1	0.14	0.18
0.966666666666667	48	29	0.270731707317073	0.270731707317073	0.2	0.24	0.26	0.3	0.36
1	50	30	0.494634146341463	0.494634146341463	0.4	0.44	0.5	0.56	0.6
1.03333333333333	51	31	0.647804878048781	0.647804878048781	0.58	0.62	0.64	0.7	0.72
1.06666666666667	53	32	0.826829268292683	0.826829268292683	0.76	0.78	0.82	0.88	0.9
1.1	55	33	0.930731707317073	0.930731707317073	0.9	0.9	0.94	0.96	0.96
1.13333333333333	56	34	0.96390243902439	0.963902439024391	0.94	0.94	0.96	0.98	1
1.16666666666667	58	35	0.981463414634146	0.981463414634146	0.96	0.96	0.98	1	1
1.2	60	36	0.994634146341463	0.994634146341463	0.98	1	1	1	1
1.23333333333333	61	37	0.998048780487805	0.998048780487805	1	1	1	1	1
1.26666666666667	63	38	0.999512195121951	0.999512195121951	1	1	1	1	1


==> unsat-vs-pt-50.dat <==
beta	e	c	UnsatLevel	UnsatAvg	Unsat10	Unsat25	Unsat50	Unsat75	Unsat90
0.9	75	45	0.00682926829268293	0.00682926829268293	0	0	0	0.02	0.02
0.92	77	46	0.02	0.02	0	0	0.02	0.02	0.04
0.94	78	47	0.0565853658536585	0.0565853658536586	0.02	0.04	0.06	0.08	0.1
0.96	80	48	0.168292682926829	0.168292682926829	0.1	0.12	0.16	0.2	0.24
0.98	82	49	0.346341463414634	0.346341463414634	0.26	0.3	0.34	0.38	0.42
1	84	50	0.552682926829268	0.552682926829268	0.48	0.5	0.54	0.6	0.62
1.02	85	51	0.725853658536585	0.725853658536585	0.64	0.68	0.72	0.78	0.82
1.04	87	52	0.862439024390244	0.862439024390244	0.8	0.82	0.86	0.9	0.92
1.06	89	53	0.929268292682927	0.929268292682927	0.9	0.9	0.92	0.96	0.98
1.08	90	54	0.973658536585366	0.973658536585366	0.94	0.96	0.98	1	1
1.1	92	55	0.986341463414634	0.986341463414634	0.96	0.98	1	1	1
1.12	94	56	0.99609756097561	0.99609756097561	0.98	1	1	1	1
1.14	95	57	0.998536585365854	0.998536585365854	1	1	1	1	1


==> vary-alpha.dat <==
c	unsat	runtime-50	runtime-25	runtime-75	runtime-35	runtime-65
0	0	0.000424	0.000378	0.000462	0.000398	0.000448
1	0	0.000388	0.000341	0.000443	0.00036065	0.000414
2	0	0.000382	0.00032975	0.000422	0.000347	0.000404
3	0	0.000385	0.000338	0.000422	0.000358	0.000409
4	0	0.0003795	0.00033375	0.000436	0.00035	0.00042
5	0	0.000389	0.00034	0.000435	0.000359	0.000421
6	0	0.000397	0.000352	0.000446	0.000372	0.000427
7	0	0.00041	0.000354	0.000462	0.000374	0.00044435
8	0	0.00043	0.000378	0.00048425	0.000397	0.000463
9	0	0.0004455	0.000393	0.00049125	0.000418	0.000472
10	0	0.000453	0.00039075	0.000504	0.0004153	0.000485
11	0	0.000455	0.000391	0.000523	0.00041765	0.000491
12	0	0.0004595	0.00038425	0.000538	0.00041165	0.000501
13	0	0.000466	0.000387	0.00057275	0.000412	0.000514
14	0	0.000472	0.000388	0.00058375	0.000421	0.0005247
15	0	0.0004875	0.00040675	0.00062425	0.000438	0.00054705
16	0	0.000553	0.000449	0.0008665	0.0004863	0.00067705
17	0	0.0006195	0.0004825	0.001114	0.000527	0.00081575
18	0	0.000682	0.000497	0.0015105	0.00055225	0.00099175
19	0	0.000854	0.00057375	0.00200875	0.00066495	0.00138155
20	0	0.0012285	0.00061175	0.0033655	0.0007705	0.00213355
21	0	0.0015385	0.000741	0.00495575	0.0009746	0.0028463
22	0	0.0024175	0.0008075	0.0072965	0.0012463	0.004564
23	0	0.002842	0.00106275	0.00964525	0.00158585	0.0059522
24	0	0.0045755	0.0014755	0.01529625	0.0023481	0.0089284
25	0	0.0064875	0.002175	0.023617	0.0035648	0.01420305
26	0	0.0126595	0.0032385	0.04005	0.0060531	0.0224291
27	0	0.019673	0.00485075	0.05131275	0.00890895	0.0349792
28	0	0.02596	0.00776075	0.0846225	0.013974	0.0496447
29	0	0.04251	0.01251225	0.1185185	0.02395625	0.0814614000000001
30	0	0.0666745	0.0215655	0.1900325	0.03568505	0.11084185
31	0.004	0.105139	0.033844	0.30294725	0.05393955	0.20560595
32	0.008	0.1683285	0.05095975	0.513937	0.08330515	0.2979255
33	0.03	0.2441205	0.074762	0.688417	0.13355165	0.47799055
34	0.082	0.411581	0.10911825	1.29427725	0.1903555	0.8495282
35	0.126	0.613679	0.16300475	1.86977325	0.31103495	1.13762575
36	0.228	0.910632	0.32946325	2.39006575	0.52009685	1.6498317
37	0.376	1.2023295	0.38576225	2.840379	0.6802949	1.91903665
38	0.554	1.4814465	0.643801	3.0784395	0.93435985	2.41228885
39	0.664	1.729065	0.71429125	3.38970975	1.0477226	2.6383809
40	0.792	1.6784865	0.77202275	3.194118	1.0996775	2.4916491
41	0.906	1.738831	0.8881455	3.1189005	1.1885695	2.45911785
42	0.934	1.590284	0.776981	2.823798	1.0379519	2.2883083
43	0.964	1.5388755	0.72438025	2.67083625	1.0346789	2.14438635
44	0.986	1.384096	0.75601525	2.40695475	0.982056	1.8954209
45	0.99	1.2027745	0.65730675	2.18567775	0.86657555	1.75128115
46	0.99	1.1315425	0.57273125	2.0292585	0.8027473	1.5283208
47	0.998	0.971865	0.5416375	1.691002	0.71320835	1.3008982
48	1	0.9006615	0.527977	1.6230905	0.6883317	1.2829676
49	1	0.8887455	0.4764335	1.6020175	0.60877345	1.2714851
50	1	0.8286185	0.44998775	1.451729	0.58279205	1.1492987
51	1	0.733908	0.424353	1.32300425	0.54306825	0.99749465
52	1	0.656539	0.3945095	1.206115	0.4882083	0.93319325
53	1	0.6000795	0.3460625	1.0348085	0.4417795	0.8427719
54	1	0.6039605	0.34914475	1.01324	0.4448388	0.82246625
55	1	0.584654	0.32765125	0.97356275	0.4260402	0.7495147
56	1	0.5359935	0.296514	0.95092575	0.3926846	0.71386155
57	1	0.497245	0.29292375	0.83796375	0.35605975	0.6763907
58	1	0.483913	0.27157425	0.78824825	0.3633233	0.6534425
59	1	0.4460575	0.25707675	0.745038	0.33087	0.61155595
60	1	0.427968	0.23531575	0.7376345	0.3131447	0.5706453
61	1	0.4206655	0.242369	0.692759	0.3022144	0.55748635
62	1	0.395542	0.23523925	0.6537795	0.2979155	0.5365391
63	1	0.389647	0.228234	0.63298425	0.2868603	0.5179114
64	1	0.3650995	0.21309875	0.59307925	0.27528055	0.4751377
65	1	0.3529935	0.21910475	0.55230275	0.2725587	0.4663192
66	1	0.348015	0.2003915	0.531248	0.26242975	0.44453945
67	1	0.3327545	0.192706	0.55162875	0.25288485	0.43116955
68	1	0.3162545	0.16579275	0.525895	0.23031995	0.4215762
69	1	0.3147245	0.17785075	0.5151555	0.22617365	0.42359955
70	1	0.287931	0.17941075	0.47813775	0.2178142	0.4038698
71	1	0.277583	0.17204575	0.4609795	0.20898195	0.39110665
72	1	0.267432	0.15422425	0.42449925	0.1997236	0.3554523
73	1	0.2720455	0.1475075	0.43956675	0.1996347	0.35560665
74	1	0.255074	0.15314375	0.400208	0.18621825	0.3396901
75	1	0.256734	0.143206	0.3971855	0.18557515	0.33951365
76	1	0.254215	0.1463475	0.39881375	0.18453965	0.3346509
77	1	0.2335235	0.139322	0.36695275	0.1734601	0.3069165
78	1	0.2209895	0.13608875	0.34519525	0.16524655	0.2917069
79	1	0.210519	0.13666	0.355026	0.1682241	0.28535195


==> vary-d.dat <==
density	unsat	runtime-50	runtime-25	runtime-75	runtime-35	runtime-65
0	0	0.028059	0.0050105	0.11515475	0.01051915	0.0591822
0.00256410256410256	0	0.0338755	0.00533725	0.1501055	0.0138166	0.0745397000000001
0.00512820512820513	0	0.03202	0.00734875	0.1285435	0.0134205	0.07508545
0.00769230769230769	0	0.0351395	0.00853275	0.1384015	0.01598285	0.0859624
0.0102564102564103	0	0.053886	0.0138165	0.1697005	0.0246176	0.10955945
0.0128205128205128	0	0.063459	0.012752	0.1941335	0.027265	0.12420285
0.0153846153846154	0	0.0674225	0.01723375	0.258552	0.0306618	0.1425422
0.0179487179487179	0	0.0778865	0.0189195	0.25369025	0.0371079	0.15496285
0.0205128205128205	0	0.086632	0.02082375	0.234923	0.03853925	0.15259265
0.0230769230769231	0	0.1148735	0.03197425	0.3298565	0.0533146	0.20044115
0.0256410256410256	0	0.12842	0.034299	0.4307625	0.06005575	0.25937175
0.0282051282051282	0	0.123494	0.034537	0.401412	0.05707515	0.24055515
0.0307692307692308	0	0.16391	0.0437625	0.4370545	0.0742792	0.29234655
0.0333333333333333	0	0.183596	0.0506955	0.56650375	0.0986099	0.35873475
0.0358974358974359	0	0.221501	0.06536	0.67136275	0.10871855	0.4342483
0.0384615384615385	0	0.249381	0.06497225	0.671174	0.11148485	0.4735081
0.041025641025641	0	0.3044775	0.0897595	0.78885525	0.1393135	0.55710485
0.0435897435897436	0	0.2879395	0.08301	0.87964725	0.14842785	0.5612953
0.0461538461538462	0	0.359783	0.1182535	0.93325475	0.1846163	0.6188548
0.0487179487179487	0	0.362094	0.10145575	1.0453875	0.17548565	0.6515407
0.0512820512820513	0	0.555414	0.14135925	1.45933625	0.28823385	0.974385150000001
0.0538461538461538	0	0.5507255	0.15887925	1.40663425	0.28583405	0.9271001
0.0564102564102564	0.006	0.6148155	0.17005925	1.60961925	0.32813845	1.08368955
0.058974358974359	0.014	0.657253	0.2391285	1.970902	0.36994685	1.14964455
0.0615384615384615	0.016	0.8920405	0.2769365	2.39649725	0.4524486	1.53985175
0.0641025641025641	0.028	0.841767	0.233475	2.44440625	0.48318965	1.6336557
0.0666666666666667	0.052	1.0485105	0.3064415	2.81628325	0.57108565	1.84905515
0.0692307692307692	0.082	1.076306	0.35713825	3.0994835	0.5685039	2.08454195
0.0717948717948718	0.126	1.493475	0.43917425	3.78275575	0.7707864	2.3675844
0.0743589743589744	0.186	1.6695095	0.540094	3.7573605	0.88594775	2.7924912
0.0769230769230769	0.232	1.7278645	0.64161875	4.1460395	1.0626141	2.91640235
0.0794871794871795	0.274	1.8472585	0.57041475	4.656197	0.9258433	3.2446519
0.0820512820512821	0.36	2.1250785	0.89748525	4.366207	1.2319615	3.3382817
0.0846153846153846	0.458	2.177867	0.866043	4.7648965	1.33005055	3.5057145
0.0871794871794872	0.508	2.39238	0.84527625	4.84817	1.21232365	3.61128675
0.0897435897435897	0.586	2.0241305	0.851416	4.30055275	1.1612549	3.1934949
0.0923076923076923	0.636	2.024643	0.82306975	4.0527425	1.29835565	3.07148625
0.0948717948717949	0.688	2.0220875	0.94752175	3.883746	1.33580345	2.87118805
0.0974358974358974	0.738	1.817036	0.75301625	3.5260505	1.1587333	2.7802569
0.1	0.792	1.6784865	0.77202275	3.194118	1.0996775	2.4916491
0.102564102564103	0.834	1.540285	0.74934475	2.89008075	1.02944555	2.42112315
0.105128205128205	0.878	1.4568055	0.6799355	2.66446875	0.95477405	2.07078275
0.107692307692308	0.91	1.320056	0.6205615	2.484059	0.93180905	1.95370315
0.11025641025641	0.918	1.239895	0.56313575	2.19371875	0.7733619	1.6962037
0.112820512820513	0.946	1.0327035	0.51712825	1.96676775	0.71952575	1.4939064
0.115384615384615	0.944	0.8862955	0.466068	1.8193775	0.6246629	1.36714485
0.117948717948718	0.956	0.8529115	0.4036775	1.680385	0.5625983	1.2981772
0.120512820512821	0.97	0.7270555	0.3419015	1.47371775	0.51209315	1.08665995
0.123076923076923	0.972	0.6482445	0.30892525	1.2951165	0.41413705	0.99237735
0.125641025641026	0.974	0.54006	0.26885875	1.14923625	0.3744641	0.81711655
0.128205128205128	0.982	0.4840715	0.250267	1.046336	0.32693605	0.71667275
0.130769230769231	0.994	0.4146895	0.21277175	0.9262025	0.28490585	0.6901989
0.133333333333333	0.99	0.4113455	0.202037	0.8035185	0.27672565	0.6113792
0.135897435897436	0.996	0.3333895	0.16394475	0.72529175	0.2345671	0.53028945
0.138461538461538	1	0.3164445	0.146042	0.61848325	0.21629495	0.4619958
0.141025641025641	1	0.286676	0.14245275	0.5629265	0.19329125	0.44362885
0.143589743589744	1	0.237649	0.1061	0.51283475	0.1574393	0.38144035
0.146153846153846	1	0.233437	0.10742375	0.47078625	0.1470196	0.3550058
0.148717948717949	0.998	0.1940635	0.0999435	0.413512	0.1342328	0.31469265
0.151282051282051	0.998	0.1797395	0.0895375	0.36310075	0.1129894	0.2744351
0.153846153846154	1	0.156889	0.0777825	0.31139475	0.1037257	0.22606485
0.156410256410256	1	0.142521	0.06956275	0.2808695	0.09049365	0.21226055
0.158974358974359	1	0.123919	0.06465175	0.2328245	0.08593425	0.17988355
0.161538461538462	0.998	0.1144305	0.0511055	0.20501925	0.0721031	0.15580855
0.164102564102564	1	0.0986475	0.0472505	0.19108	0.06051725	0.13693
0.166666666666667	1	0.093952	0.04463675	0.17794475	0.06721685	0.1374922
0.169230769230769	1	0.082077	0.04028625	0.152168	0.0569252	0.11732245
0.171794871794872	1	0.07279	0.03639775	0.1422275	0.0477197	0.10605945
0.174358974358974	1	0.06689	0.034712	0.125095	0.0457135	0.0940687
0.176923076923077	1	0.0611155	0.029449	0.12219975	0.04091535	0.0885931
0.179487179487179	1	0.0564605	0.0282625	0.11302975	0.03722855	0.08411515
0.182051282051282	1	0.051344	0.0255975	0.099045	0.03473675	0.07081125
0.184615384615385	1	0.042829	0.02267825	0.0856155	0.0303021	0.06399345
0.187179487179487	1	0.039838	0.0203925	0.084662	0.0287394	0.0600946
0.18974358974359	1	0.0393645	0.01826775	0.082991	0.0256417	0.06146365
0.192307692307692	1	0.0351835	0.018925	0.074821	0.02576805	0.05361085
0.194871794871795	1	0.0320155	0.01527675	0.06305825	0.02107995	0.04799965
0.197435897435897	1	0.0291245	0.01543825	0.05819175	0.0200551	0.04431515
0.2	1	0.027301	0.01242525	0.05343825	0.01814485	0.03909395
0.202564102564103	1	0.0256605	0.0126025	0.04803225	0.0173249	0.0372548
0.205128205128205	1	0.0239675	0.01156075	0.0473935	0.0156603	0.0362845
0.207692307692308	1	0.0218275	0.01109575	0.04260275	0.0147379	0.0320058
0.21025641025641	1	0.0207565	0.0100335	0.03882075	0.014218	0.03007995
0.212820512820513	1	0.0193315	0.009211	0.035374	0.0131258	0.02664515
0.215384615384615	1	0.0174295	0.00888725	0.03450675	0.01249535	0.025978
0.217948717948718	1	0.0171325	0.0079075	0.0324155	0.0105946	0.0263983
0.220512820512821	1	0.0153065	0.00788025	0.02748825	0.01087995	0.0209905
0.223076923076923	1	0.014142	0.00732425	0.0283755	0.00977475	0.0210288
0.225641025641026	1	0.012784	0.00607875	0.024324	0.00830365	0.0181515
0.228205128205128	1	0.012353	0.0062075	0.022715	0.0083391	0.01793115
0.230769230769231	1	0.0111845	0.00534875	0.02111825	0.00761165	0.0169989
0.233333333333333	1	0.0107285	0.00531475	0.021633	0.0072065	0.01570275
0.235897435897436	1	0.0092865	0.00449375	0.019395	0.006182	0.01492365
0.238461538461538	1	0.0081305	0.00369175	0.01706425	0.0051876	0.0121029
0.241025641025641	1	0.0087545	0.00388275	0.0163125	0.0055671	0.0127467
0.243589743589744	1	0.008715	0.0041615	0.0185135	0.00542795	0.01343265
0.246153846153846	1	0.0080805	0.0039405	0.01551475	0.0051215	0.01155145
0.248717948717949	1	0.0073375	0.00368125	0.015214	0.0050914	0.01058215
0.251282051282051	1	0.007087	0.0034435	0.0144395	0.00493825	0.0099432
0.253846153846154	1	0.006856	0.0032755	0.01348175	0.0044237	0.01052585
0.256410256410256	1	0.006101	0.00285525	0.01143825	0.00381055	0.00896635
0.258974358974359	1	0.005764	0.003019	0.01167825	0.00395325	0.00932495
0.261538461538462	1	0.0063365	0.0031055	0.011962	0.00410665	0.0096775
0.264102564102564	1	0.005505	0.00255	0.01040075	0.003566	0.0083202
0.266666666666667	1	0.005953	0.00291225	0.0106495	0.0041706	0.0080391
0.269230769230769	1	0.0050425	0.00268775	0.0102555	0.0034964	0.0072488
0.271794871794872	1	0.004614	0.002299	0.00883725	0.00312285	0.0067467
0.274358974358974	1	0.004154	0.0020545	0.00767875	0.0026019	0.00607015
0.276923076923077	1	0.0043	0.002089	0.00871925	0.0028905	0.0062413
0.279487179487179	1	0.0035235	0.001756	0.0063715	0.0023625	0.00498825
0.282051282051282	1	0.0034695	0.00165775	0.00672	0.0024248	0.0051668
0.284615384615385	1	0.0036555	0.00177325	0.00693	0.0023644	0.00517715
0.287179487179487	1	0.0037165	0.00189975	0.006972	0.00256205	0.0052042
0.28974358974359	1	0.003537	0.001737	0.0062845	0.0023163	0.0049341
0.292307692307692	1	0.0033235	0.00162425	0.00621125	0.00231255	0.00469205
0.294871794871795	1	0.0031495	0.00166775	0.00620525	0.00220325	0.00461635
0.297435897435897	1	0.0029155	0.00159675	0.005837	0.0020793	0.0044584
0.3	1	0.0028525	0.0015545	0.00528825	0.0019879	0.00422705
0.302564102564103	1	0.002816	0.001396	0.00500375	0.00189125	0.00389995
0.305128205128205	1	0.0026715	0.001565	0.00499625	0.00191525	0.00380085
0.307692307692308	1	0.002501	0.0013535	0.00493125	0.001698	0.00365855
0.31025641025641	1	0.002437	0.0014665	0.00479175	0.0018302	0.0034991
0.312820512820513	1	0.0022855	0.001293	0.0043635	0.0016721	0.00339835
0.315384615384615	1	0.0021425	0.001268	0.00396375	0.00155875	0.0030521
0.317948717948718	1	0.002254	0.00124825	0.004169	0.0015432	0.00324475
0.320512820512821	1	0.0022235	0.001186	0.0037375	0.00167865	0.0029599
0.323076923076923	1	0.0019335	0.00111575	0.0033095	0.001436	0.0025584
0.325641025641026	1	0.0016465	0.000965	0.00303725	0.00115585	0.0023354
0.328205128205128	1	0.0017585	0.000967	0.00298875	0.00127665	0.00237745
0.330769230769231	1	0.001732	0.0009675	0.002792	0.00122365	0.0022031


==> vary-k-10.dat <==
k	e	sat4j-sat-50	sat4j-unsat-50	ui-sat-50	ui-unsat-50	pbt-sat-25	pbt-sat-50	pbt-sat-75	pbt-unsat-25	pbt-unsat-50	pbt-unsat-75	pbt-unsat-35	pbt-unsat-65	mxsat-sat-25	mxsat-sat-50	mxsat-sat-75	mxsat-unsat-25	mxsat-unsat-50	mxsat-unsat-75	mip-sat-50	mip-unsat-50	oldmip-sat-50	oldmip-unsat-50	mxpb-cp-sat-50	mxpb-cp-unsat-50	sat4j-cp-sat-50	sat4j-cp-unsat-50
18	27	9.973184	450.889079	3.024869	7.088556	0.000485	0.001148	0.003005	0.001465	0.001856	0.002343	0.001694	0.002125	1.30934	1.383689	1.475948	1.342477	1.408365	1.440086	NaN	NaN	NaN	NaN	3.302057	3.463538	NaN	NaN
19	32	13.556871	1153.58116	8.128164	16.680615	0.000529	0.001482	0.002211	0.002162	0.003218	0.004773	0.002372	0.004025	1.366719	1.42766	1.505228	1.40275	1.471572	1.517916	NaN	NaN	NaN	NaN	2.590885	3.348011	NaN	NaN
20	30	17.355306	1417.586954	29.326747	44.626178	0.000606	0.001737	0.003631	0.00349	0.0055	0.009096	0.004464	0.007815	1.575238	1.705043	1.854285	1.658715	1.75495	1.911265	NaN	NaN	NaN	NaN	3.795514	4.347857	NaN	NaN
21	38	29.612625	2704.260506	53.750053	115.118013	0.000771	0.001577	0.003536	0.002953	0.004558	0.006973	0.003785	0.005717	1.48301	1.572083	1.650021	1.654508	1.769383	1.88602	NaN	NaN	NaN	NaN	3.189356	3.834413	NaN	NaN
22	34	73.46693	5500.870636	153.126456	265.056157	0.0013	0.0029	0.004401	0.004816	0.008135	0.010827	0.007	0.00996	1.732332	1.862533	2.038659	1.838705	1.990196	2.251	NaN	NaN	NaN	NaN	4.260524	5.299871	NaN	NaN
23	41	107.985411	13282.116646	475.157649	669.155276	0.002417	0.004199	0.00748	0.005969	0.00993	0.014787	0.008477	0.012327	1.709392	1.890258	2.118007	1.887634	2.116926	2.321318	NaN	NaN	NaN	NaN	4.47434	5.509457	NaN	NaN
24	38	86.550244	15031.615428	681.764174	2172.584266	0.002412	0.005322	0.010699	0.009388	0.014843	0.025026	0.012413	0.019912	1.867572	2.065045	2.330467	2.128265	2.37064	2.781075	NaN	NaN	NaN	NaN	5.226671	7.951338	NaN	NaN
25	46	562.84127	NaN	3006.858842	4326.413739	0.003432	0.005792	0.012868	0.010052	0.013577	0.023113	0.012429	0.018954	1.86129	2.1426	2.416741	2.197381	2.336911	2.807925	NaN	NaN	NaN	NaN	5.040634	6.157667	NaN	NaN
26	43	290.146014	NaN	6256.5706	11009.466789	0.006759	0.014354	0.02644	0.02279	0.032831	0.044815	0.025001	0.038021	1.921888	2.255454	2.891397	2.582808	3.062695	3.369911	NaN	NaN	NaN	NaN	7.777129	11.522369	NaN	NaN
27	48	NaN	NaN	NaN	NaN	0.004079	0.011809	0.025306	0.015313	0.02382	0.048562	0.016869	0.038532	2.270403	2.718854	3.28038	2.827253	3.218106	4.408235	NaN	NaN	NaN	NaN	6.76374	11.980655	NaN	NaN
28	45	NaN	NaN	NaN	NaN	0.011535	0.026378	0.04384	0.033252	0.054941	0.085326	0.041626	0.070504	2.307114	2.936677	4.169102	3.378703	4.325063	5.31808	NaN	NaN	NaN	NaN	9.51752	39.820433	NaN	NaN
29	53	NaN	NaN	NaN	NaN	0.006428	0.031151	0.053206	0.042913	0.052067	0.093492	0.046724	0.063894	2.636547	3.062105	4.559168	3.702299	4.575193	6.177615	NaN	NaN	NaN	NaN	9.756078	42.294673	NaN	NaN
30	50	NaN	NaN	NaN	NaN	0.018009	0.040089	0.089787	0.075036	0.110503	0.159026	0.081494	0.125113	2.626548	4.011006	5.715603	5.044752	5.929022	8.433483	NaN	NaN	NaN	NaN	15.383676	72.215888	NaN	NaN
31	57	NaN	NaN	NaN	NaN	0.025598	0.074686	0.137991	0.081505	0.114351	0.190853	0.09086	0.147295	3.681107	5.805489	8.643182	5.844142	7.308386	9.86085	NaN	NaN	NaN	NaN	33.239757	100.654114	NaN	NaN
32	55	NaN	NaN	NaN	NaN	0.038058	0.08577	0.16219	0.130102	0.200467	0.270308	0.142415	0.228992	3.463242	6.168168	10.630182	7.177367	8.916836	11.614183	NaN	NaN	NaN	NaN	41.949075	193.714638	NaN	NaN
33	61	NaN	NaN	NaN	NaN	0.029037	0.079417	0.213839	0.17135	0.27694	0.440084	0.219854	0.341782	5.784506	7.385407	9.882527	10.285769	13.768105	20.895431	NaN	NaN	NaN	NaN	37.775122	477.577908	NaN	NaN
34	58	NaN	NaN	NaN	NaN	0.063334	0.16858	0.42142	0.164628	0.420084	0.704824	0.260962	0.628695	6.064262	11.901724	19.455255	12.216639	14.922864	21.598426	NaN	NaN	NaN	NaN	155.945488	707.879394	NaN	NaN
35	62	NaN	NaN	NaN	NaN	0.117244	0.375084	0.562667	0.243136	0.542198	0.821478	0.318745	0.710923	11.09399	16.246879	28.784145	16.925697	25.416482	40.102337	NaN	NaN	NaN	NaN	204.361183	1239.780503	NaN	NaN
36	61	NaN	NaN	NaN	NaN	0.113477	0.249685	0.562916	0.37927	0.543844	0.941502	0.438756	0.724303	14.525274	19.157658	39.596636	17.797235	23.941237	32.340752	NaN	NaN	NaN	NaN	267.360633	1412.275546	NaN	NaN
37	69	NaN	NaN	NaN	NaN	0.133654	0.373551	0.742364	0.546485	0.845523	1.481631	0.617572	1.219858	11.0383	19.852846	37.793975	21.874812	38.6498	65.412538	NaN	NaN	NaN	NaN	734.541857	3772.315597	NaN	NaN
38	64	NaN	NaN	NaN	NaN	0.345583	0.800046	1.622528	0.921842	1.470022	2.395421	1.11787	2.03096	12.250024	16.966249	43.693163	28.57072	51.681553	121.210945	NaN	NaN	NaN	NaN	2711.961762	15745.047522	NaN	NaN
39	72	NaN	NaN	NaN	NaN	0.213222	0.494503	1.205678	0.927737	1.687187	2.681339	1.06823	2.324792	14.203736	25.580106	41.102117	29.549278	69.129171	135.354798	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
40	66	NaN	NaN	NaN	NaN	0.580632	1.105664	2.962166	2.286628	4.194129	5.998249	3.131245	4.888649	19.502901	31.983532	79.053465	115.016105	189.964365	65.205754	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
41	74	NaN	NaN	NaN	NaN	0.451225	1.385467	2.851741	2.221583	3.513467	5.684859	2.549926	4.680801	16.522181	66.379965	120.505107	94.351518	177.07887	337.869147	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
42	69	NaN	NaN	NaN	NaN	0.957219	3.306367	6.226474	3.26511	4.990036	11.847586	4.078244	7.902219	50.259852	84.623763	200.14396	178.717293	233.920365	631.809348	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
43	78	NaN	NaN	NaN	NaN	1.061428	3.900236	8.95001	4.372111	8.761684	17.432047	5.534572	14.016182	42.522366	81.190656	200.795264	297.763563	460.302271	736.273007	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
44	74	NaN	NaN	NaN	NaN	2.277528	4.613456	16.362965	6.429051	12.204941	39.01661	8.322276	27.086359	74.59653	92.199006	210.520155	350.795123	925.936348	1511.652143	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
45	82	NaN	NaN	NaN	NaN	2.52182	8.033255	15.544008	9.641093	17.469873	31.064512	12.223463	24.457514	108.668157	225.502922	436.875546	622.114808	1474.619457	2251.579071	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
46	76	NaN	NaN	NaN	NaN	2.802837	7.271229	25.715038	16.628979	32.2376	53.099691	20.249369	44.607425	60.551761	272.04221	996.22428	883.686346	1817.487593	4056.428966	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
47	85	NaN	NaN	NaN	NaN	2.877045	12.117242	31.283383	11.638255	33.48618	56.297839	22.214928	47.352757	184.771997	534.999446	1370.59926	972.781177	2630.2417	6037.515518	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
48	82	NaN	NaN	NaN	NaN	5.063391	13.720021	36.366477	20.479422	51.996344	83.612362	35.872962	73.486468	204.234406	501.859225	1794.185641	1493.226543	3074.241976	7289.775704	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
49	87	NaN	NaN	NaN	NaN	23.488333	52.982412	116.440305	37.912525	68.146743	114.6068	46.774371	96.331355	543.486392	1162.917601	1756.693068	2693.452271	5066.491866	7533.726561	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
50	84	NaN	NaN	NaN	NaN	18.975975	35.82776	81.147103	71.98116	87.290617	172.099957	77.673217	142.516898	526.987615	1366.559189	3299.429045	3819.361054	7947.450847	17849.946667	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
51	89	NaN	NaN	NaN	NaN	22.951462	44.602803	143.81933	73.333992	161.76762	432.384214	121.784694	240.107083	532.484549	1113.950122	4093.331643	6951.265217	14092.724716	3681.635558	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
52	87	NaN	NaN	NaN	NaN	35.020384	90.242842	339.970025	74.597171	210.900172	469.095547	120.523725	289.19743	510.888249	2297.920207	5341.182714	5446.059066	11670.196574	4660.807263	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
53	92	NaN	NaN	NaN	NaN	36.708124	106.153167	264.510261	183.792224	423.697694	1292.073828	222.946735	677.036283	598.098317	1845.3754	4099.420266	13041.336903	33298.018798	103473.507422	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
54	89	NaN	NaN	NaN	NaN	109.731308	334.46396	745.557845	244.963255	456.051837	1420.400835	317.605692	857.46842	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
55	94	NaN	NaN	NaN	NaN	142.845816	331.064895	767.399115	467.485073	858.864504	1595.862471	636.450193	1099.217667	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
56	88	NaN	NaN	NaN	NaN	127.763106	297.565618	1045.917701	670.791901	974.262303	3749.063273	755.470799	1991.962345	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
57	100	NaN	NaN	NaN	NaN	222.964241	777.495143	2656.522021	853.791056	2556.006986	5875.630492	1053.299495	3558.908785	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
58	93	NaN	NaN	NaN	NaN	488.801888	1211.419321	4264.863668	912.822708	2171.935573	5270.248909	1759.106419	4260.967439	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN


==> vary-k-100.dat <==
k	e	sat4j-sat-50	sat4j-unsat-50	ui-sat-50	ui-unsat-50	pbt-sat-25	pbt-sat-50	pbt-sat-75	pbt-unsat-25	pbt-unsat-50	pbt-unsat-75	pbt-unsat-35	pbt-unsat-65	mxsat-sat-25	mxsat-sat-50	mxsat-sat-75	mxsat-unsat-25	mxsat-unsat-50	mxsat-unsat-75	mip-sat-50	mip-unsat-50	oldmip-sat-50	oldmip-unsat-50	mxpb-cp-sat-50	mxpb-cp-unsat-50	sat4j-cp-sat-50	sat4j-cp-unsat-50
18	39	NaN	NaN	8.376232	50.694751	0.000535	0.000902	0.001985	0.002178	0.003457	0.005167	0.002773	0.004229	3.06147	3.122569	3.202144	3.047941	3.128633	3.205862	141.82296	272.90501	NaN	NaN	3.100161	3.465185
19	43	NaN	NaN	14.432419	157.074841	0.001272	0.001849	0.003397	0.002934	0.004348	0.006498	0.00349	0.005268	3.36168	3.419014	3.480164	3.266491	3.36411	3.462812	598.926555	547.809201	NaN	NaN	3.439855	3.330854
20	44	NaN	NaN	69.279678	350.824107	0.001243	0.002731	0.005437	0.003755	0.007247	0.010715	0.005615	0.008428	3.498561	3.61432	3.744341	3.474525	3.608137	3.75305	1004.479733	1175.479116	NaN	NaN	4.301778	4.038854
21	49	NaN	NaN	150.759693	1017.671798	0.001925	0.004095	0.008168	0.005441	0.007988	0.01335	0.006335	0.010293	4.130606	4.173241	4.368212	3.780485	3.961004	4.065534	2401.003887	2573.566649	NaN	NaN	4.41043	4.858584
22	52	NaN	NaN	500.188998	2237.721121	0.002479	0.004982	0.009994	0.0072	0.012867	0.031887	0.008924	0.02099	4.82756	4.919568	5.024656	4.546941	4.755239	5.020111	3621.599602	5082.738116	NaN	NaN	5.283264	5.736998
23	55	NaN	NaN	NaN	NaN	0.00266	0.006383	0.020264	0.008841	0.014696	0.022323	0.010221	0.017423	5.160697	5.430202	5.721379	5.103917	5.267549	5.565051	NaN	NaN	NaN	NaN	5.924523	6.077718
24	57	NaN	NaN	NaN	NaN	0.005338	0.010659	0.018726	0.012118	0.018743	0.036407	0.013948	0.026268	5.15256	5.421026	5.874199	5.451412	5.858348	6.317261	NaN	NaN	NaN	NaN	6.768237	7.600208
25	61	NaN	NaN	NaN	NaN	0.004866	0.012258	0.021263	0.018406	0.030543	0.045996	0.025621	0.036667	5.960319	6.304809	6.76421	5.887949	6.234669	6.59868	NaN	NaN	NaN	NaN	6.852711	7.401127
26	64	NaN	NaN	NaN	NaN	0.007771	0.027839	0.049616	0.013758	0.04295	0.067997	0.021153	0.056924	6.059721	6.470567	7.101583	6.156594	6.686819	7.68258	NaN	NaN	NaN	NaN	8.431342	9.774164
27	68	NaN	NaN	NaN	NaN	0.009535	0.023152	0.039855	0.02798	0.049865	0.080262	0.040621	0.057878	6.389052	6.940213	7.492288	6.215607	6.94353	7.753361	NaN	NaN	NaN	NaN	9.558875	11.081044
28	70	NaN	NaN	NaN	NaN	0.017949	0.044143	0.078999	0.036806	0.05627	0.093742	0.046854	0.068232	6.496293	7.146441	7.970718	6.957526	7.553122	8.726757	NaN	NaN	NaN	NaN	11.514467	16.628318
29	74	NaN	NaN	NaN	NaN	0.010615	0.045448	0.07542	0.039012	0.071624	0.113739	0.04732	0.088349	7.216181	8.064874	9.043415	7.411112	8.081255	9.295584	NaN	NaN	NaN	NaN	11.625212	13.362798
30	77	NaN	NaN	NaN	NaN	0.026302	0.066985	0.124085	0.052392	0.103083	0.157097	0.066274	0.131127	8.303072	9.392192	10.949314	8.677042	10.133116	12.022252	NaN	NaN	NaN	NaN	19.875391	30.131681
31	83	NaN	NaN	NaN	NaN	0.029589	0.081317	0.161808	0.078957	0.153999	0.20546	0.091875	0.17861	9.270928	10.104853	14.491332	9.773621	10.955683	12.096781	NaN	NaN	NaN	NaN	22.52689	31.949634
32	81	NaN	NaN	NaN	NaN	0.067277	0.129054	0.268867	0.095573	0.247431	0.501949	0.123735	0.38771	9.694431	11.615758	15.19289	11.214774	14.058907	21.393543	NaN	NaN	NaN	NaN	32.656098	94.473293
33	88	NaN	NaN	NaN	NaN	0.058581	0.120404	0.264752	0.12115	0.216729	0.353114	0.16239	0.298829	10.888547	13.033989	16.923029	11.77919	14.154065	17.250745	NaN	NaN	NaN	NaN	62.64811	92.941542
34	89	NaN	NaN	NaN	NaN	0.086184	0.200498	0.461618	0.154876	0.346872	0.594717	0.212746	0.53471	12.901463	14.831073	19.268149	14.548527	17.998089	25.126803	NaN	NaN	NaN	NaN	77.379724	235.101465
35	96	NaN	NaN	NaN	NaN	0.103349	0.291287	0.520618	0.233886	0.542724	0.973533	0.331867	0.673315	13.463631	16.063285	21.181918	15.7526	20.774121	30.549773	NaN	NaN	NaN	NaN	111.491354	302.489871
36	97	NaN	NaN	NaN	NaN	0.100407	0.22818	0.557555	0.284383	0.635499	0.991962	0.49223	0.862309	15.944501	20.944293	28.199363	19.643124	24.856817	39.615878	NaN	NaN	NaN	NaN	148.180021	430.819782
37	100	NaN	NaN	NaN	NaN	0.184314	0.413748	0.924543	0.523706	0.894848	1.525378	0.681706	1.341012	17.361833	22.606931	40.944246	23.339185	32.4169	67.47335	NaN	NaN	NaN	NaN	261.281641	737.466924
38	101	NaN	NaN	NaN	NaN	0.203079	0.561781	1.242244	0.959194	1.640038	3.138755	1.117858	1.997637	21.047254	29.202431	65.960905	40.333058	76.124684	86.349891	NaN	NaN	NaN	NaN	815.119055	3219.110198
39	106	NaN	NaN	NaN	NaN	0.415867	0.712838	1.923992	1.458846	2.437829	3.821904	1.760109	2.788252	22.862441	33.972534	79.654015	67.133059	62.397505	81.240055	NaN	NaN	NaN	NaN	NaN	NaN
40	107	NaN	NaN	NaN	NaN	0.604168	1.123512	2.262492	1.291284	2.907832	5.688715	2.036668	4.520867	27.35896	81.87903	104.909897	51.186114	78.013766	117.67477	NaN	NaN	NaN	NaN	NaN	NaN
41	113	NaN	NaN	NaN	NaN	0.51909	1.794262	3.53854	1.431045	3.903589	7.572069	1.795535	6.055518	50.922329	96.422214	133.401129	61.680099	115.143861	182.054272	NaN	NaN	NaN	NaN	NaN	NaN
42	112	NaN	NaN	NaN	NaN	1.367958	3.396943	6.557852	2.704077	5.515001	10.829679	3.612195	9.809657	70.902564	141.141927	203.907399	110.717792	193.799827	328.835864	NaN	NaN	NaN	NaN	NaN	NaN
43	119	NaN	NaN	NaN	NaN	1.14223	3.64437	8.405482	4.014908	11.323006	20.086387	6.890722	14.829657	77.084654	131.888195	247.128947	172.739199	275.573602	459.533011	NaN	NaN	NaN	NaN	NaN	NaN
44	120	NaN	NaN	NaN	NaN	2.809268	5.404859	15.078262	5.859795	11.317662	23.580729	6.80011	18.140361	101.787518	198.395301	408.921097	211.841695	297.405505	640.258134	NaN	NaN	NaN	NaN	NaN	NaN
45	125	NaN	NaN	NaN	NaN	2.708089	8.262668	15.229753	7.058681	16.858445	29.829613	10.26126	20.253816	176.145594	277.234945	529.821944	207.634892	370.761084	572.562746	NaN	NaN	NaN	NaN	NaN	NaN
46	123	NaN	NaN	NaN	NaN	6.961787	17.896334	30.022613	11.827501	32.797238	82.389223	18.248152	58.840696	222.073627	409.94518	751.221432	412.372188	814.522905	1936.237705	NaN	NaN	NaN	NaN	NaN	NaN
47	130	NaN	NaN	NaN	NaN	5.647955	17.563292	37.405729	16.139648	41.592271	70.854438	21.038926	47.939553	246.3565	578.276489	1065.265578	364.908183	625.232665	1132.755709	NaN	NaN	NaN	NaN	NaN	NaN
48	129	NaN	NaN	NaN	NaN	16.252565	33.42302	75.430772	36.270504	77.282216	156.522585	44.856228	103.421364	308.975563	729.528929	1494.016118	839.98199	1764.938278	3241.149466	NaN	NaN	NaN	NaN	NaN	NaN
49	135	NaN	NaN	NaN	NaN	8.73393	35.768032	100.224679	49.485121	106.811507	232.254186	71.827102	158.679968	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
50	134	NaN	NaN	NaN	NaN	24.036272	49.120663	144.171073	84.291493	201.392552	364.564814	108.854052	292.589624	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
51	142	NaN	NaN	NaN	NaN	15.872435	65.086659	217.912308	76.483764	118.210178	328.784024	96.439775	235.172832	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
52	141	NaN	NaN	NaN	NaN	31.19603	144.942812	370.472849	195.080494	398.705049	708.548045	285.49218	470.450268	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
53	146	NaN	NaN	NaN	NaN	46.86821	227.100105	579.937401	222.352742	436.570009	1181.582289	301.038931	815.17326	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
54	144	NaN	NaN	NaN	NaN	79.236633	291.500694	837.874274	384.704422	935.487612	1878.302972	648.807517	1398.518933	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
55	152	NaN	NaN	NaN	NaN	143.335988	392.293106	1471.757091	1079.482628	1469.825709	3010.537684	1234.919258	2230.385053	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN


==> vary-k-betas.dat <==
k	beta0.5	beta0.75	beta1	beta1.2	beta1.25	beta1.5
18	0.0001525	0.0003445	0.001849	0.0015185	0.0012375	0.0006885
19	0.00012	0.0002765	0.0019205	0.0009855	0.0011535	0.0007015
20	0.0001255	0.000326	0.0024095	0.002305	0.0021575	0.0008255
21	0.000147	0.000401	0.002263	0.0014245	0.0017475	0.000917
22	0.000117	0.0004495	0.003742	0.0029555	0.00338	0.0017765
23	0.000144	0.00051	0.005243	0.003163	0.0031825	0.0014915
24	0.0001685	0.000716	0.007316	0.0070975	0.006222	0.0025985
25	0.000193	0.0005875	0.006925	0.0055465	0.005615	0.001881
26	0.0002285	0.000971	0.0154105	0.0098375	0.009332	0.0033545
27	0.000195	0.0009685	0.0128405	0.009708	0.011616	0.003893
28	0.0002845	0.001078	0.028867	0.0235925	0.0212835	0.007008
29	0.000249	0.0013505	0.0354645	0.0214065	0.0185405	0.0053705
30	0.000211	0.0020805	0.061199	0.035053	0.031746	0.0089685
31	0.000247	0.00222	0.082888	0.034621	0.0303325	0.0074255
32	0.0003475	0.004852	0.1013815	0.047061	0.0487735	0.0108995
33	0.000357	0.002214	0.1781755	0.0754195	0.0570965	0.019081
34	0.0003915	0.0067165	0.267331	0.1214965	0.10073	0.0210555
35	0.000409	0.007242	0.455473	0.1842745	0.15053	0.0242855
36	0.0005155	0.0084645	0.389024	0.198086	0.191806	0.0374645
37	0.000414	0.0064765	0.520085	0.25674	0.1573915	0.036422
38	0.000405	0.0077145	1.094106	0.4702105	0.31857	0.0997395
39	0.000447	0.0131605	1.147676	0.490003	0.358914	0.0667265
40	0.0004985	0.01403	2.551239	0.822215	0.5559455	0.1510455
41	0.0005235	0.023157	2.384072	0.954543	0.645336	0.124559
42	0.0004265	0.014551	4.130389	1.644977	0.9713215	0.2512025
43	0.0004955	0.04982	5.7584785	1.9281055	1.1545055	0.190829
44	0.000567	0.0447715	7.855359	3.1052445	1.833267	0.3623845
45	0.0004615	0.0202475	12.0045845	2.573487	1.912689	0.369564
46	0.0006735	0.0340465	17.9601085	7.0512505	3.3705275	0.6426275
47	0.000685	0.0547525	22.3991465	6.264759	3.381182	0.620011
48	0.0006135	0.0769575	25.8810285	9.864723	5.7636305	0.8921405
49	0.000589	0.1162095	62.8052455	14.751497	9.2622825	1.042393
50	0.0008225	0.1299645	74.0546595	22.368755	10.9347825	1.871634
51	0.0007715	0.1004725	94.5927	30.6072065	15.365801	1.9483085
52	0.00062	0.2646605	130.5606685	38.662231	25.6515415	3.187435
53	0.000863	0.200442	209.762614	55.026756	41.453161	4.470738
54	0.001023	0.244013	399.2956605	101.7761415	50.86202	7.2005635
55	0.0011115	0.386112	553.140144	118.0166615	73.605991	6.8824775
56	0.001108	0.3357405	787.5404095	204.227227	118.5223385	14.8340025
57	0.0010305	0.3628585	1451.804978	188.347346	143.971877	13.8675105
58	0.0010795	0.493733	1891.5899805	368.8844295	184.261215	24.463688


==> vary-n-NEW.dat <==
n	e	pbt-sat	pbt-unsat	mx-sat	mx-unsat	pb-sat	pb-unsat	ui-sat	ui-unsat	mip-sat	mip-unsat	mxpbcp-sat	mxpbcp-unsat	csp-sat	csp-unsat
36	4	0.001237	0.002102	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.656262	0.648447
72	15	0.001131	0.001779	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.781262	0.812516
144	23	0.001101	0.002353	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	0.906266	1.09377
288	32	0.000783	0.001457	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.328787	1.484404
576	36	0.001877	0.003636	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.250025	1.71878
1152	38	0.001689	0.003523	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	1.406278	1.968771
2304	39	0.002023	0.00367	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	2.187536	2.437549
4608	41	0.002265	0.003014	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	3.625068	4.187583
9216	40	0.002829	0.004067	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	7.609519	7.781398
18432	41	0.003317	0.004037	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	10.742443	12.508108
36864	40	0.005888	0.008036	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	20.047123	20.097813
73728	40	0.006279	0.007319	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	29.601948	32.226983
147456	41	0.006552	0.007394	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	47.391652	45.111532
294912	40	0.01038	0.01061	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	88.518973	97.313769
589824	40	0.007045	0.011024	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	142.588092	175.837239
1179648	40	0.015584	0.053146	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	280.861699	337.684439
2359296	38	0.015826	0.023478	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	546.343895	647.868428
4718592	41	0.023371	0.044188	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
9437184	39	0.015252	0.032301	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
18874368	41	0.010092	0.00702	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
37748736	40	0.011377	0.012469	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
75497472	41	0.019939	0.019327	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
150994944	41	0.076387	0.047824	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN


==> vary-n.dat <==
n	e	pbt-sat	pbt-unsat	mx-sat	mx-unsat	pb-sat	pb-unsat	ui-sat	ui-unsat	mip-sat	mip-unsat	mxpbcp-sat	mxpbcp-unsat
36	4	0.001191	0.002134	1.113619	1.136865	0.710931	0.83061	0.540734	0.73898	2.173413	2.982648	2.123027	2.310638
72	15	0.001227	0.001954	1.298258	1.269049	1.343881	5.920559	1.06393	1.884531	6.118716	11.767194	2.684069	2.857099
144	23	0.001197	0.002318	1.506076	1.498388	6.449067	210.241163	5.278077	5.871104	10.998077	21.68868	4.37694	3.450953
288	32	0.000827	0.00138	1.323167	1.520245	70.923441	5845.719222	4.540829	10.463398	11.214994	21.880465	3.137466	3.958271
576	36	0.001908	0.00314	1.808915	1.873028	NaN	NaN	9.884111	19.260504	31.088499	33.963382	2.72122	3.039439
1152	38	0.001877	0.003195	1.790345	1.763745	NaN	NaN	7.436944	41.00191	89.072007	110.291774	3.088808	3.29772
2304	39	0.002082	0.003413	3.599296	3.694961	NaN	NaN	11.642219	63.744492	422.581483	320.016104	3.770824	3.841198
4608	41	0.001941	0.002702	5.141683	5.029113	NaN	NaN	11.583815	104.539143	678.181121	868.087214	5.087885	4.574978
9216	40	0.002695	0.004155	11.699458	12.295565	NaN	NaN	36.504268	298.443775	2892.789877	3474.143567	7.891189	7.321592
18432	41	0.002661	0.003875	29.342695	36.97568	NaN	NaN	16.009544	573.662374	3808.147298	6238.9017	13.516785	12.933029
36864	40	0.003557	0.007088	118.499648	139.825785	NaN	NaN	31.169327	1524.342459	9947.718833	15050.076847	24.964594	25.131976
73728	40	0.006421	0.00823	727.721645	642.576488	NaN	NaN	28.573348	3197.053053	NaN	NaN	47.712977	46.542806
147456	41	0.0086	0.009403	8903.401495	6304.839638	NaN	NaN	38.379494	8604.026839	NaN	NaN	95.535661	93.314493
294912	40	0.003584	0.009936	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	204.146164	194.641067
589824	40	0.004842	0.009214	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
1179648	40	0.006175	0.006266	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
2359296	38	0.010778	0.020291	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
4718592	41	0.028003	0.004923	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
9437184	39	0.00531	0.009809	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
18874368	41	0.034953	0.018958	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
37748736	40	0.00764	0.010833	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
75497472	41	0.014727	0.013545	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN
150994944	41	0.021165	0.021506	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN	NaN

